ProSub: Probabilistic Open-Set Semi-Supervised Learning with Subspace-Based Out-of-Distribution Detection

In open-set semi-supervised learning (OSSL), we consider unlabeled datasets that may contain unknown classes. Existing OSSL methods often use the softmax confidence for classifying data as in-distribution (ID) or out-of-distribution (OOD). Additionally, many works for OSSL rely on ad-hoc thresholds for ID/OOD classification, without considering the statistics of the problem. We propose a new score for ID/OOD classification based on angles in feature space between data and an ID subspace. Moreover, we propose an approach to estimate the conditional distributions of scores given ID or OOD data, enabling probabilistic predictions of data being ID or OOD. These components are put together in a framework for OSSL, termed ProSub, that is experimentally shown to reach SOTA performance on several benchmark problems. Our code is available at https://github.com/walline/prosub.

==> figure-data/beta_id.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,2.391396701568737626e-04
4.081632653061224164e-02,1.033772248774766922e-03
6.122448979591836593e-02,2.446284284815192223e-03
8.163265306122448328e-02,4.523928277194499969e-03
1.020408163265306006e-01,7.309868466109037399e-03
1.224489795918367319e-01,1.084617897868156433e-02
1.428571428571428492e-01,1.517525874078273773e-02
1.632653061224489666e-01,2.034068293869495392e-02
1.836734693877550839e-01,2.638789825141429901e-02
2.040816326530612013e-01,3.336471319198608398e-02
2.244897959183673186e-01,4.132183641195297241e-02
2.448979591836734637e-01,5.031347274780273438e-02
2.653061224489795533e-01,6.039767712354660034e-02
2.857142857142856984e-01,7.163719832897186279e-02
3.061224489795917880e-01,8.409989625215530396e-02
3.265306122448979331e-01,9.785972535610198975e-02
3.469387755102040782e-01,1.129974648356437683e-01
3.673469387755101678e-01,1.296015977859497070e-01
3.877551020408163129e-01,1.477698981761932373e-01
4.081632653061224025e-01,1.676103621721267700e-01
4.285714285714285476e-01,1.892429590225219727e-01
4.489795918367346372e-01,2.128017842769622803e-01
4.693877551020407823e-01,2.384372353553771973e-01
4.897959183673469274e-01,2.663188576698303223e-01
5.102040816326530726e-01,2.966388165950775146e-01
5.306122448979591066e-01,3.296163976192474365e-01
5.510204081632652517e-01,3.655030429363250732e-01
5.714285714285713969e-01,4.045892953872680664e-01
5.918367346938775420e-01,4.472129046916961670e-01
6.122448979591835760e-01,4.937702715396881104e-01
6.326530612244897211e-01,5.447301268577575684e-01
6.530612244897958663e-01,6.006522774696350098e-01
6.734693877551020114e-01,6.622126698493957520e-01
6.938775510204081565e-01,7.302368879318237305e-01
7.142857142857141906e-01,8.057461380958557129e-01
7.346938775510203357e-01,8.900246620178222656e-01
7.551020408163264808e-01,9.847143888473510742e-01
7.755102040816326259e-01,1.091956973075866699e+00
7.959183673469386600e-01,1.214612126350402832e+00
8.163265306122448051e-01,1.356606006622314453e+00
8.367346938775509502e-01,1.523511171340942383e+00
8.571428571428570953e-01,1.723571419715881348e+00
8.775510204081632404e-01,1.969630241394042969e+00
8.979591836734692745e-01,2.283104658126831055e+00
9.183673469387754196e-01,2.703172922134399414e+00
9.387755102040815647e-01,3.311858654022216797e+00
9.591836734693877098e-01,4.322751522064208984e+00
9.795918367346938549e-01,6.595276832580566406e+00
1.000000000000000000e+00,9.952997207641601562e+00


==> figure-data/beta_id_10000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,0.000000000000000000e+00
1.010101010101010222e-01,0.000000000000000000e+00
1.111111111111111188e-01,0.000000000000000000e+00
1.212121212121212155e-01,0.000000000000000000e+00
1.313131313131313260e-01,0.000000000000000000e+00
1.414141414141414366e-01,0.000000000000000000e+00
1.515151515151515194e-01,0.000000000000000000e+00
1.616161616161616299e-01,0.000000000000000000e+00
1.717171717171717404e-01,0.000000000000000000e+00
1.818181818181818232e-01,0.000000000000000000e+00
1.919191919191919338e-01,0.000000000000000000e+00
2.020202020202020443e-01,0.000000000000000000e+00
2.121212121212121271e-01,0.000000000000000000e+00
2.222222222222222376e-01,0.000000000000000000e+00
2.323232323232323482e-01,0.000000000000000000e+00
2.424242424242424310e-01,0.000000000000000000e+00
2.525252525252525415e-01,0.000000000000000000e+00
2.626262626262626521e-01,0.000000000000000000e+00
2.727272727272727626e-01,0.000000000000000000e+00
2.828282828282828731e-01,0.000000000000000000e+00
2.929292929292929282e-01,0.000000000000000000e+00
3.030303030303030387e-01,0.000000000000000000e+00
3.131313131313131493e-01,0.000000000000000000e+00
3.232323232323232598e-01,0.000000000000000000e+00
3.333333333333333703e-01,0.000000000000000000e+00
3.434343434343434809e-01,0.000000000000000000e+00
3.535353535353535914e-01,0.000000000000000000e+00
3.636363636363636465e-01,0.000000000000000000e+00
3.737373737373737570e-01,0.000000000000000000e+00
3.838383838383838675e-01,0.000000000000000000e+00
3.939393939393939781e-01,0.000000000000000000e+00
4.040404040404040886e-01,0.000000000000000000e+00
4.141414141414141992e-01,0.000000000000000000e+00
4.242424242424242542e-01,0.000000000000000000e+00
4.343434343434343647e-01,0.000000000000000000e+00
4.444444444444444753e-01,0.000000000000000000e+00
4.545454545454545858e-01,0.000000000000000000e+00
4.646464646464646964e-01,0.000000000000000000e+00
4.747474747474748069e-01,0.000000000000000000e+00
4.848484848484848619e-01,0.000000000000000000e+00
4.949494949494949725e-01,0.000000000000000000e+00
5.050505050505050830e-01,0.000000000000000000e+00
5.151515151515152491e-01,0.000000000000000000e+00
5.252525252525253041e-01,0.000000000000000000e+00
5.353535353535353591e-01,0.000000000000000000e+00
5.454545454545455252e-01,0.000000000000000000e+00
5.555555555555555802e-01,0.000000000000000000e+00
5.656565656565657463e-01,0.000000000000000000e+00
5.757575757575758013e-01,0.000000000000000000e+00
5.858585858585858563e-01,0.000000000000000000e+00
5.959595959595960224e-01,0.000000000000000000e+00
6.060606060606060774e-01,0.000000000000000000e+00
6.161616161616162435e-01,0.000000000000000000e+00
6.262626262626262985e-01,0.000000000000000000e+00
6.363636363636364646e-01,0.000000000000000000e+00
6.464646464646465196e-01,0.000000000000000000e+00
6.565656565656565746e-01,0.000000000000000000e+00
6.666666666666667407e-01,0.000000000000000000e+00
6.767676767676767957e-01,0.000000000000000000e+00
6.868686868686869618e-01,0.000000000000000000e+00
6.969696969696970168e-01,1.261748419144934400e-37
7.070707070707071829e-01,1.614553687756245375e-35
7.171717171717172379e-01,1.880261621515805351e-33
7.272727272727272929e-01,1.994472314687072944e-31
7.373737373737374590e-01,1.928029508953171751e-29
7.474747474747475140e-01,1.699185589802660047e-27
7.575757575757576801e-01,1.365241632582678318e-25
7.676767676767677351e-01,9.998166685455853846e-24
7.777777777777777901e-01,6.669526885782105787e-22
7.878787878787879562e-01,4.048456824203785430e-20
7.979797979797980112e-01,2.232942630723621193e-18
8.080808080808081773e-01,1.116848939855053305e-16
8.181818181818182323e-01,5.052313514113723064e-15
8.282828282828283983e-01,2.060127648985041193e-13
8.383838383838384534e-01,7.539288637836705220e-12
8.484848484848485084e-01,2.462786641288516876e-10
8.585858585858586745e-01,7.131071733113003575e-09
8.686868686868687295e-01,1.814320569337724010e-07
8.787878787878788955e-01,4.010580141766695306e-06
8.888888888888889506e-01,7.591117901029065251e-05
8.989898989898991166e-01,1.207043183967471123e-03
9.090909090909091717e-01,1.571671664714813232e-02
9.191919191919192267e-01,1.618120819330215454e-01
9.292929292929293927e-01,1.253649592399597168e+00
9.393939393939394478e-01,6.794042587280273438e+00
9.494949494949496138e-01,2.298500251770019531e+01
9.595959595959596689e-01,4.008926773071289062e+01
9.696969696969697239e-01,2.516236495971679688e+01
9.797979797979798899e-01,2.532886266708374023e+00
9.898989898989899450e-01,3.095678752288222313e-03
1.000000000000000000e+00,5.144807976706675763e-17


==> figure-data/beta_id_100000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,5.215790910284567872e-09
2.020202020202020374e-02,8.538361839782737661e-08
3.030303030303030387e-02,4.394025836518267170e-07
4.040404040404040747e-02,1.408017851645126939e-06
5.050505050505051108e-02,3.480446821413352154e-06
6.060606060606060774e-02,7.300915058294776827e-06
7.070707070707071829e-02,1.367533332086168230e-05
8.080808080808081495e-02,2.357825542276259512e-05
9.090909090909091161e-02,3.815990930888801813e-05
1.010101010101010222e-01,5.875400529475882649e-05
1.111111111111111188e-01,8.688547677593305707e-05
1.212121212121212155e-01,1.242788421222940087e-04
1.313131313131313260e-01,1.728669012663885951e-04
1.414141414141414366e-01,2.348007255932316184e-04
1.515151515151515194e-01,3.124581126030534506e-04
1.616161616161616299e-01,4.084556421730667353e-04
1.717171717171717404e-01,5.256584263406693935e-04
1.818181818181818232e-01,6.671935552731156349e-04
1.919191919191919338e-01,8.364592213183641434e-04
2.020202020202020443e-01,1.037143054418265820e-03
2.121212121212121271e-01,1.273233094252645969e-03
2.222222222222222376e-01,1.549031119793653488e-03
2.323232323232323482e-01,1.869175233878195286e-03
2.424242424242424310e-01,2.238649642094969749e-03
2.525252525252525415e-01,2.662807470187544823e-03
2.626262626262626521e-01,3.147392766550183296e-03
2.727272727272727626e-01,3.698557149618864059e-03
2.828282828282828731e-01,4.322878550738096237e-03
2.929292929292929282e-01,5.027409177273511887e-03
3.030303030303030387e-01,5.819660145789384842e-03
3.131313131313131493e-01,6.707679014652967453e-03
3.232323232323232598e-01,7.700038608163595200e-03
3.333333333333333703e-01,8.805897086858749390e-03
3.434343434343434809e-01,1.003502216190099716e-02
3.535353535353535914e-01,1.139783486723899841e-02
3.636363636363636465e-01,1.290544122457504272e-02
3.737373737373737570e-01,1.456969976425170898e-02
3.838383838383838675e-01,1.640324294567108154e-02
3.939393939393939781e-01,1.841958239674568176e-02
4.040404040404040886e-01,2.063307724893093109e-02
4.141414141414141992e-01,2.305910550057888031e-02
4.242424242424242542e-01,2.571406960487365723e-02
4.343434343434343647e-01,2.861545793712139130e-02
4.444444444444444753e-01,3.178203850984573364e-02
4.545454545454545858e-01,3.523379191756248474e-02
4.646464646464646964e-01,3.899213671684265137e-02
4.747474747474748069e-01,4.308002814650535583e-02
4.848484848484848619e-01,4.752206057310104370e-02
4.949494949494949725e-01,5.234453454613685608e-02
5.050505050505050830e-01,5.757580325007438660e-02
5.151515151515152491e-01,6.324628740549087524e-02
5.252525252525253041e-01,6.938871741294860840e-02
5.353535353535353591e-01,7.603830099105834961e-02
5.454545454545455252e-01,8.323309570550918579e-02
5.555555555555555802e-01,9.101417660713195801e-02
5.656565656565657463e-01,9.942591935396194458e-02
5.757575757575758013e-01,1.085164472460746765e-01
5.858585858585858563e-01,1.183380261063575745e-01
5.959595959595960224e-01,1.289473623037338257e-01
6.060606060606060774e-01,1.404063105583190918e-01
6.161616161616162435e-01,1.527823358774185181e-01
6.262626262626262985e-01,1.661491841077804565e-01
6.363636363636364646e-01,1.805878579616546631e-01
6.464646464646465196e-01,1.961871981620788574e-01
6.565656565656565746e-01,2.130452245473861694e-01
6.666666666666667407e-01,2.312700897455215454e-01
6.767676767676767957e-01,2.509816884994506836e-01
6.868686868686869618e-01,2.723136246204376221e-01
6.969696969696970168e-01,2.954145073890686035e-01
7.070707070707071829e-01,3.204507529735565186e-01
7.171717171717172379e-01,3.476097881793975830e-01
7.272727272727272929e-01,3.771028220653533936e-01
7.373737373737374590e-01,4.091691970825195312e-01
7.474747474747475140e-01,4.440823793411254883e-01
7.575757575757576801e-01,4.821545779705047607e-01
7.676767676767677351e-01,5.237462520599365234e-01
7.777777777777777901e-01,5.692747235298156738e-01
7.878787878787879562e-01,6.192269921302795410e-01
7.979797979797980112e-01,6.741754412651062012e-01
8.080808080808081773e-01,7.347995042800903320e-01
8.181818181818182323e-01,8.019098639488220215e-01
8.282828282828283983e-01,8.764864802360534668e-01
8.383838383838384534e-01,9.597256779670715332e-01
8.484848484848485084e-01,1.053105831146240234e+00
8.585858585858586745e-01,1.158478856086730957e+00
8.686868686868687295e-01,1.278204441070556641e+00
8.787878787878788955e-01,1.415339112281799316e+00
8.888888888888889506e-01,1.573927283287048340e+00
8.989898989898991166e-01,1.759454369544982910e+00
9.090909090909091717e-01,1.979576230049133301e+00
9.191919191919192267e-01,2.245354175567626953e+00
9.292929292929293927e-01,2.573481798171997070e+00
9.393939393939394478e-01,2.990540266036987305e+00
9.494949494949496138e-01,3.541969776153564453e+00
9.595959595959596689e-01,4.313348293304443359e+00
9.696969696969697239e-01,5.490251541137695312e+00
9.797979797979798899e-01,7.578575611114501953e+00
9.898989898989899450e-01,1.276090812683105469e+01
1.000000000000000000e+00,6.563021850585937500e+01


==> figure-data/beta_id_20000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,0.000000000000000000e+00
1.010101010101010222e-01,0.000000000000000000e+00
1.111111111111111188e-01,0.000000000000000000e+00
1.212121212121212155e-01,0.000000000000000000e+00
1.313131313131313260e-01,0.000000000000000000e+00
1.414141414141414366e-01,0.000000000000000000e+00
1.515151515151515194e-01,0.000000000000000000e+00
1.616161616161616299e-01,0.000000000000000000e+00
1.717171717171717404e-01,0.000000000000000000e+00
1.818181818181818232e-01,0.000000000000000000e+00
1.919191919191919338e-01,0.000000000000000000e+00
2.020202020202020443e-01,0.000000000000000000e+00
2.121212121212121271e-01,0.000000000000000000e+00
2.222222222222222376e-01,0.000000000000000000e+00
2.323232323232323482e-01,0.000000000000000000e+00
2.424242424242424310e-01,0.000000000000000000e+00
2.525252525252525415e-01,0.000000000000000000e+00
2.626262626262626521e-01,0.000000000000000000e+00
2.727272727272727626e-01,0.000000000000000000e+00
2.828282828282828731e-01,0.000000000000000000e+00
2.929292929292929282e-01,0.000000000000000000e+00
3.030303030303030387e-01,0.000000000000000000e+00
3.131313131313131493e-01,0.000000000000000000e+00
3.232323232323232598e-01,0.000000000000000000e+00
3.333333333333333703e-01,0.000000000000000000e+00
3.434343434343434809e-01,0.000000000000000000e+00
3.535353535353535914e-01,0.000000000000000000e+00
3.636363636363636465e-01,0.000000000000000000e+00
3.737373737373737570e-01,0.000000000000000000e+00
3.838383838383838675e-01,0.000000000000000000e+00
3.939393939393939781e-01,0.000000000000000000e+00
4.040404040404040886e-01,0.000000000000000000e+00
4.141414141414141992e-01,0.000000000000000000e+00
4.242424242424242542e-01,0.000000000000000000e+00
4.343434343434343647e-01,0.000000000000000000e+00
4.444444444444444753e-01,0.000000000000000000e+00
4.545454545454545858e-01,0.000000000000000000e+00
4.646464646464646964e-01,0.000000000000000000e+00
4.747474747474748069e-01,0.000000000000000000e+00
4.848484848484848619e-01,1.119477276555087227e-37
4.949494949494949725e-01,2.338904441786848094e-36
5.050505050505050830e-01,4.571762131371181331e-35
5.151515151515152491e-01,8.380613505790572395e-34
5.252525252525253041e-01,1.444030598606266536e-32
5.353535353535353591e-01,2.343760116683628441e-31
5.454545454545455252e-01,3.590438972948209280e-30
5.555555555555555802e-01,5.201133907744357610e-29
5.656565656565657463e-01,7.136962409822014710e-28
5.757575757575758013e-01,9.292286884693800426e-27
5.858585858585858563e-01,1.149683787857323112e-25
5.959595959595960224e-01,1.353662337785391696e-24
6.060606060606060774e-01,1.518803367152876681e-23
6.161616161616162435e-01,1.625881200725914622e-22
6.262626262626262985e-01,1.662553968436220756e-21
6.363636363636364646e-01,1.625696670382965323e-20
6.464646464646465196e-01,1.521589947997286032e-19
6.565656565656565746e-01,1.364429043732237555e-18
6.666666666666667407e-01,1.173169335114461560e-17
6.767676767676767957e-01,9.679247320344352913e-17
6.868686868686869618e-01,7.668231093744951651e-16
6.969696969696970168e-01,5.836712610083304165e-15
7.070707070707071829e-01,4.270509388281350238e-14
7.171717171717172379e-01,3.004680109320451153e-13
7.272727272727272929e-01,2.033627823430639303e-12
7.373737373737374590e-01,1.324266998142809015e-11
7.474747474747475140e-01,8.298000481188338995e-11
7.575757575757576801e-01,5.003208958243021698e-10
7.676767676767677351e-01,2.902327045362085300e-09
7.777777777777777901e-01,1.619325473711796803e-08
7.878787878787879562e-01,8.685767483029849245e-08
7.979797979797980112e-01,4.476017636534379562e-07
8.080808080808081773e-01,2.214100732089718804e-06
8.181818181818182323e-01,1.050089304044377059e-05
8.282828282828283983e-01,4.767992140841670334e-05
8.383838383838384534e-01,2.068760368274524808e-04
8.484848484848485084e-01,8.557030232623219490e-04
8.585858585858586745e-01,3.364098258316516876e-03
8.686868686868687295e-01,1.252290885895490646e-02
8.787878787878788955e-01,4.392637684941291809e-02
8.888888888888889506e-01,1.442808955907821655e-01
8.989898989898991166e-01,4.401378631591796875e-01
9.090909090909091717e-01,1.233404040336608887e+00
9.191919191919192267e-01,3.127708911895751953e+00
9.292929292929293927e-01,7.026307106018066406e+00
9.393939393939394478e-01,1.355177879333496094e+01
9.494949494949496138e-01,2.137144279479980469e+01
9.595959595959596689e-01,2.538647842407226562e+01
9.696969696969697239e-01,1.946927833557128906e+01
9.797979797979798899e-01,6.816576004028320312e+00
9.898989898989899450e-01,3.602682352066040039e-01
1.000000000000000000e+00,4.199860086373519152e-07


==> figure-data/beta_id_200000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,4.038534484607225750e-07
2.020202020202020374e-02,3.296547447462216951e-06
3.030303030303030387e-02,1.129363135987659916e-05
4.040404040404040747e-02,2.711763045226689428e-05
5.050505050505051108e-02,5.359299757401458919e-05
6.060606060606060774e-02,9.364620927954092622e-05
7.070707070707071829e-02,1.503082894487306476e-04
8.080808080808081495e-02,2.267175441375002265e-04
9.090909090909091161e-02,3.261241072323173285e-04
1.010101010101010222e-01,4.518932837527245283e-04
1.111111111111111188e-01,6.075127166695892811e-04
1.212121212121212155e-01,7.965949480421841145e-04
1.313131313131313260e-01,1.022886135615408421e-03
1.414141414141414366e-01,1.290270360186696053e-03
1.515151515151515194e-01,1.602776348590850830e-03
1.616161616161616299e-01,1.964586786925792694e-03
1.717171717171717404e-01,2.380046760663390160e-03
1.818181818181818232e-01,2.853668527677655220e-03
1.919191919191919338e-01,3.390140598639845848e-03
2.020202020202020443e-01,3.994344733655452728e-03
2.121212121212121271e-01,4.671358503401279449e-03
2.222222222222222376e-01,5.426467396318912506e-03
2.323232323232323482e-01,6.265184842050075531e-03
2.424242424242424310e-01,7.193249650299549103e-03
2.525252525252525415e-01,8.216656744480133057e-03
2.626262626262626521e-01,9.341657161712646484e-03
2.727272727272727626e-01,1.057479903101921082e-02
2.828282828282828731e-01,1.192290335893630981e-02
2.929292929292929282e-01,1.339312829077243805e-02
3.030303030303030387e-01,1.499294862151145935e-02
3.131313131313131493e-01,1.673021353781223297e-02
3.232323232323232598e-01,1.861315965652465820e-02
3.333333333333333703e-01,2.065040916204452515e-02
3.434343434343434809e-01,2.285103127360343933e-02
3.535353535353535914e-01,2.522456645965576172e-02
3.636363636363636465e-01,2.778104878962039948e-02
3.737373737373737570e-01,3.053104318678379059e-02
3.838383838383838675e-01,3.348570317029953003e-02
3.939393939393939781e-01,3.665679693222045898e-02
4.040404040404040886e-01,4.005673527717590332e-02
4.141414141414141992e-01,4.369867965579032898e-02
4.242424242424242542e-01,4.759655892848968506e-02
4.343434343434343647e-01,5.176509171724319458e-02
4.444444444444444753e-01,5.621998012065887451e-02
4.545454545454545858e-01,6.097785383462905884e-02
4.646464646464646964e-01,6.605638563632965088e-02
4.747474747474748069e-01,7.147447764873504639e-02
4.848484848484848619e-01,7.725223153829574585e-02
4.949494949494949725e-01,8.341113477945327759e-02
5.050505050505050830e-01,8.997418731451034546e-02
5.151515151515152491e-01,9.696605801582336426e-02
5.252525252525253041e-01,1.044131517410278320e-01
5.353535353535353591e-01,1.123439222574234009e-01
5.454545454545455252e-01,1.207889616489410400e-01
5.555555555555555802e-01,1.297813206911087036e-01
5.656565656565657463e-01,1.393565386533737183e-01
5.757575757575758013e-01,1.495534479618072510e-01
5.858585858585858563e-01,1.604138910770416260e-01
5.959595959595960224e-01,1.719834804534912109e-01
6.060606060606060774e-01,1.843118369579315186e-01
6.161616161616162435e-01,1.974532753229141235e-01
6.262626262626262985e-01,2.114670872688293457e-01
6.363636363636364646e-01,2.264187335968017578e-01
6.464646464646465196e-01,2.423799037933349609e-01
6.565656565656565746e-01,2.594298720359802246e-01
6.666666666666667407e-01,2.776564061641693115e-01
6.767676767676767957e-01,2.971569597721099854e-01
6.868686868686869618e-01,3.180405199527740479e-01
6.969696969696970168e-01,3.404285013675689697e-01
7.070707070707071829e-01,3.644573390483856201e-01
7.171717171717172379e-01,3.902812898159027100e-01
7.272727272727272929e-01,4.180746078491210938e-01
7.373737373737374590e-01,4.480355083942413330e-01
7.474747474747475140e-01,4.803912639617919922e-01
7.575757575757576801e-01,5.154025554656982422e-01
7.676767676767677351e-01,5.533712506294250488e-01
7.777777777777777901e-01,5.946483016014099121e-01
7.878787878787879562e-01,6.396451592445373535e-01
7.979797979797980112e-01,6.888470649719238281e-01
8.080808080808081773e-01,7.428331971168518066e-01
8.181818181818182323e-01,8.022971749305725098e-01
8.282828282828283983e-01,8.680816292762756348e-01
8.383838383838384534e-01,9.412198662757873535e-01
8.484848484848485084e-01,1.022995114326477051e+00
8.585858585858586745e-01,1.115022897720336914e+00
8.686868686868687295e-01,1.219372153282165527e+00
8.787878787878788955e-01,1.338736772537231445e+00
8.888888888888889506e-01,1.476701259613037109e+00
8.989898989898991166e-01,1.638154149055480957e+00
9.090909090909091717e-01,1.829959034919738770e+00
9.191919191919192267e-01,2.062094449996948242e+00
9.292929292929293927e-01,2.349720954895019531e+00
9.393939393939394478e-01,2.717148780822753906e+00
9.494949494949496138e-01,3.206271409988403320e+00
9.595959595959596689e-01,3.896685123443603516e+00
9.696969696969697239e-01,4.962826728820800781e+00
9.797979797979798899e-01,6.886572837829589844e+00
9.898989898989899450e-01,1.178817081451416016e+01
1.000000000000000000e+00,6.568369293212890625e+01


==> figure-data/beta_id_30000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,0.000000000000000000e+00
1.010101010101010222e-01,0.000000000000000000e+00
1.111111111111111188e-01,0.000000000000000000e+00
1.212121212121212155e-01,0.000000000000000000e+00
1.313131313131313260e-01,0.000000000000000000e+00
1.414141414141414366e-01,0.000000000000000000e+00
1.515151515151515194e-01,0.000000000000000000e+00
1.616161616161616299e-01,0.000000000000000000e+00
1.717171717171717404e-01,0.000000000000000000e+00
1.818181818181818232e-01,0.000000000000000000e+00
1.919191919191919338e-01,0.000000000000000000e+00
2.020202020202020443e-01,0.000000000000000000e+00
2.121212121212121271e-01,0.000000000000000000e+00
2.222222222222222376e-01,0.000000000000000000e+00
2.323232323232323482e-01,0.000000000000000000e+00
2.424242424242424310e-01,0.000000000000000000e+00
2.525252525252525415e-01,0.000000000000000000e+00
2.626262626262626521e-01,0.000000000000000000e+00
2.727272727272727626e-01,1.917664392794271811e-37
2.828282828282828731e-01,2.994861176405915786e-36
2.929292929292929282e-01,4.237845110495544854e-35
3.030303030303030387e-01,5.469494399139484742e-34
3.131313131313131493e-01,6.477150931867396776e-33
3.232323232323232598e-01,7.076330818397844245e-32
3.333333333333333703e-01,7.166934984223349111e-31
3.434343434343434809e-01,6.759401719262193465e-30
3.535353535353535914e-01,5.960627390579002174e-29
3.636363636363636465e-01,4.932891588796318643e-28
3.737373737373737570e-01,3.844336821225706285e-27
3.838383838383838675e-01,2.830175315543629121e-26
3.939393939393939781e-01,1.973920913853938310e-25
4.040404040404040886e-01,1.307767199180538450e-24
4.141414141414141992e-01,8.250537646664613049e-24
4.242424242424242542e-01,4.968010584987814401e-23
4.343434343434343647e-01,2.861161900090607563e-22
4.444444444444444753e-01,1.579162611242868234e-21
4.545454545454545858e-01,8.367986874372306820e-21
4.646464646464646964e-01,4.264489581456213641e-20
4.747474747474748069e-01,2.093441748193244292e-19
4.848484848484848619e-01,9.913840291557760604e-19
4.949494949494949725e-01,4.535358506734346075e-18
5.050505050505050830e-01,2.006972769241895051e-17
5.151515151515152491e-01,8.601088198541915878e-17
5.252525252525253041e-01,3.573916289898815355e-16
5.353535353535353591e-01,1.441362826178581562e-15
5.454545454545455252e-01,5.647734900869659860e-15
5.555555555555555802e-01,2.152078631945629483e-14
5.656565656565657463e-01,7.981771032962090007e-14
5.757575757575758013e-01,2.883769340943781456e-13
5.858585858585858563e-01,1.015718216999805801e-12
5.959595959595960224e-01,3.490228505514947344e-12
6.060606060606060774e-01,1.170812318623815074e-11
6.161616161616162435e-01,3.836632747611368188e-11
6.262626262626262985e-01,1.228828150345862014e-10
6.363636363636364646e-01,3.849036367409297554e-10
6.464646464646465196e-01,1.179627284741968651e-09
6.565656565656565746e-01,3.538886961251819230e-09
6.666666666666667407e-01,1.039688513060355035e-08
6.767676767676767957e-01,2.992357295283909480e-08
6.868686868686869618e-01,8.440174781298992457e-08
6.969696969696970168e-01,2.333667197262911941e-07
7.070707070707071829e-01,6.326878292384208180e-07
7.171717171717172379e-01,1.682260744928498752e-06
7.272727272727272929e-01,4.387537501315819100e-06
7.373737373737374590e-01,1.122587400459451601e-05
7.474747474747475140e-01,2.817886888806242496e-05
7.575757575757576801e-01,6.939491868251934648e-05
7.676767676767677351e-01,1.676522369962185621e-04
7.777777777777777901e-01,3.972896956838667393e-04
7.878787878787879562e-01,9.232717566192150116e-04
7.979797979797980112e-01,2.103489125147461891e-03
8.080808080808081773e-01,4.696314688771963120e-03
8.181818181818182323e-01,1.026930287480354309e-02
8.282828282828283983e-01,2.197759225964546204e-02
8.383838383838384534e-01,4.599196836352348328e-02
8.484848484848485084e-01,9.400452673435211182e-02
8.585858585858586745e-01,1.873905062675476074e-01
8.686868686868687295e-01,3.636482954025268555e-01
8.787878787878788955e-01,6.853740811347961426e-01
8.888888888888889506e-01,1.250726222991943359e+00
8.989898989898991166e-01,2.201165914535522461e+00
9.090909090909091717e-01,3.716049671173095703e+00
9.191919191919192267e-01,5.974066734313964844e+00
9.292929292929293927e-01,9.051663398742675781e+00
9.393939393939394478e-01,1.273000144958496094e+01
9.494949494949496138e-01,1.622733879089355469e+01
9.595959595959596689e-01,1.801484680175781250e+01
9.696969696969697239e-01,1.615736961364746094e+01
9.797979797979798899e-01,9.889300346374511719e+00
9.898989898989899450e-01,2.409520864486694336e+00
1.000000000000000000e+00,3.161260392516851425e-03


==> figure-data/beta_id_300000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,1.575925011820800137e-06
2.020202020202020374e-02,1.029890700010582805e-05
3.030303030303030387e-02,3.098150773439556360e-05
4.040404040404040747e-02,6.783951539546251297e-05
5.050505050505051108e-02,1.248247572220861912e-04
6.060606060606060774e-02,2.057492238236591220e-04
7.070707070707071829e-02,3.143509384244680405e-04
8.080808080808081495e-02,4.543362883850932121e-04
9.090909090909091161e-02,6.294077029451727867e-04
1.010101010101010222e-01,8.432874456048011780e-04
1.111111111111111188e-01,1.099734101444482803e-03
1.212121212121212155e-01,1.402556779794394970e-03
1.313131313131313260e-01,1.755632110871374607e-03
1.414141414141414366e-01,2.162911463528871536e-03
1.515151515151515194e-01,2.628434915095567703e-03
1.616161616161616299e-01,3.156344173476099968e-03
1.717171717171717404e-01,3.750885138288140297e-03
1.818181818181818232e-01,4.416428972035646439e-03
1.919191919191919338e-01,5.157477222383022308e-03
2.020202020202020443e-01,5.978674162179231644e-03
2.121212121212121271e-01,6.884822156280279160e-03
2.222222222222222376e-01,7.880869321525096893e-03
2.323232323232323482e-01,8.971980772912502289e-03
2.424242424242424310e-01,1.016347482800483704e-02
2.525252525252525415e-01,1.146087981760501862e-02
2.626262626262626521e-01,1.286997646093368530e-02
2.727272727272727626e-01,1.439675129950046539e-02
2.828282828282828731e-01,1.604744046926498413e-02
2.929292929292929282e-01,1.782857626676559448e-02
3.030303030303030387e-01,1.974693499505519867e-02
3.131313131313131493e-01,2.180966548621654510e-02
3.232323232323232598e-01,2.402421459555625916e-02
3.333333333333333703e-01,2.639836259186267853e-02
3.434343434343434809e-01,2.894032560288906097e-02
3.535353535353535914e-01,3.165867552161216736e-02
3.636363636363636465e-01,3.456249460577964783e-02
3.737373737373737570e-01,3.766125813126564026e-02
3.838383838383838675e-01,4.096501320600509644e-02
3.939393939393939781e-01,4.448435455560684204e-02
4.040404040404040886e-01,4.823043569922447205e-02
4.141414141414141992e-01,5.221510306000709534e-02
4.242424242424242542e-01,5.645088106393814087e-02
4.343434343434343647e-01,6.095099076628684998e-02
4.444444444444444753e-01,6.572958827018737793e-02
4.545454545454545858e-01,7.080162316560745239e-02
4.646464646464646964e-01,7.618302106857299805e-02
4.747474747474748069e-01,8.189079910516738892e-02
4.848484848484848619e-01,8.794311434030532837e-02
4.949494949494949725e-01,9.435931593179702759e-02
5.050505050505050830e-01,1.011602208018302917e-01
5.151515151515152491e-01,1.083680614829063416e-01
5.252525252525253041e-01,1.160068362951278687e-01
5.353535353535353591e-01,1.241021975874900818e-01
5.454545454545455252e-01,1.326819360256195068e-01
5.555555555555555802e-01,1.417760252952575684e-01
5.656565656565657463e-01,1.514168232679367065e-01
5.757575757575758013e-01,1.616395711898803711e-01
5.858585858585858563e-01,1.724824011325836182e-01
5.959595959595960224e-01,1.839868724346160889e-01
6.060606060606060774e-01,1.961983442306518555e-01
6.161616161616162435e-01,2.091664820909500122e-01
6.262626262626262985e-01,2.229454815387725830e-01
6.363636363636364646e-01,2.375953793525695801e-01
6.464646464646465196e-01,2.531819939613342285e-01
6.565656565656565746e-01,2.697781324386596680e-01
6.666666666666667407e-01,2.874646484851837158e-01
6.767676767676767957e-01,3.063313364982604980e-01
6.868686868686869618e-01,3.264787197113037109e-01
6.969696969696970168e-01,3.480191230773925781e-01
7.070707070707071829e-01,3.710787892341613770e-01
7.171717171717172379e-01,3.958006203174591064e-01
7.272727272727272929e-01,4.223465323448181152e-01
7.373737373737374590e-01,4.509007334709167480e-01
7.474747474747475140e-01,4.816749095916748047e-01
7.575757575757576801e-01,5.149120688438415527e-01
7.676767676767677351e-01,5.508942008018493652e-01
7.777777777777777901e-01,5.899496674537658691e-01
7.878787878787879562e-01,6.324637532234191895e-01
7.979797979797980112e-01,6.788922548294067383e-01
8.080808080808081773e-01,7.297790646553039551e-01
8.181818181818182323e-01,7.857773900032043457e-01
8.282828282828283983e-01,8.476821780204772949e-01
8.383838383838384534e-01,9.164690971374511719e-01
8.484848484848485084e-01,9.933527708053588867e-01
8.585858585858586745e-01,1.079864859580993652e+00
8.686868686868687295e-01,1.177970528602600098e+00
8.787878787878788955e-01,1.290233016014099121e+00
8.888888888888889506e-01,1.420070648193359375e+00
8.989898989898991166e-01,1.572154998779296875e+00
9.090909090909091717e-01,1.753059029579162598e+00
9.191919191919192267e-01,1.972361683845520020e+00
9.292929292929293927e-01,2.244653463363647461e+00
9.393939393939394478e-01,2.593399047851562500e+00
9.494949494949496138e-01,3.059155941009521484e+00
9.595959595959596689e-01,3.719267129898071289e+00
9.696969696969697239e-01,4.743953704833984375e+00
9.797979797979798899e-01,6.606059551239013672e+00
9.898989898989899450e-01,1.140350055694580078e+01
1.000000000000000000e+00,6.587659454345703125e+01


==> figure-data/beta_id_40000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,0.000000000000000000e+00
1.010101010101010222e-01,0.000000000000000000e+00
1.111111111111111188e-01,0.000000000000000000e+00
1.212121212121212155e-01,7.312140179546300075e-38
1.313131313131313260e-01,2.651316782180704146e-36
1.414141414141414366e-01,7.354139466640155251e-35
1.515151515151515194e-01,1.619230611288238923e-33
1.616161616161616299e-01,2.915642408913051815e-32
1.717171717171717404e-01,4.399380707104996124e-31
1.818181818181818232e-01,5.676072144075449508e-30
1.919191919191919338e-01,6.368576667692891230e-29
2.020202020202020443e-01,6.303635152562504307e-28
2.121212121212121271e-01,5.571755003269127700e-27
2.222222222222222376e-01,4.444345273145983395e-26
2.323232323232323482e-01,3.228429524873160997e-25
2.424242424242424310e-01,2.152691758682315496e-24
2.525252525252525415e-01,1.326812451078540403e-23
2.626262626262626521e-01,7.605714696355724745e-23
2.727272727272727626e-01,4.077000018040861359e-22
2.828282828282828731e-01,2.053567555232739610e-21
2.929292929292929282e-01,9.761918684669137648e-21
3.030303030303030387e-01,4.396486604586936253e-20
3.131313131313131493e-01,1.882564587979008893e-19
3.232323232323232598e-01,7.688547116946300103e-19
3.333333333333333703e-01,3.003561046580579112e-18
3.434343434343434809e-01,1.125303040043978018e-17
3.535353535353535914e-01,4.053021219748550107e-17
3.636363636363636465e-01,1.406416284947898461e-16
3.737373737373737570e-01,4.711338071855899513e-16
3.838383838383838675e-01,1.526412451500320198e-15
3.939393939393939781e-01,4.791104646806494671e-15
4.040404040404040886e-01,1.459199751860981026e-14
4.141414141414141992e-01,4.318574781093063863e-14
4.242424242424242542e-01,1.243643317667963988e-13
4.343434343434343647e-01,3.489121697727165516e-13
4.444444444444444753e-01,9.547942948426313414e-13
4.545454545454545858e-01,2.551178886200933249e-12
4.646464646464646964e-01,6.662695135190022100e-12
4.747474747474748069e-01,1.702307045325923696e-11
4.848484848484848619e-01,4.258835298309726625e-11
4.949494949494949725e-01,1.044138941974637191e-10
5.050505050505050830e-01,2.510584795611947584e-10
5.151515151515152491e-01,5.924516988109473914e-10
5.252525252525253041e-01,1.373040015018034410e-09
5.353535353535353591e-01,3.127086145582325116e-09
5.454545454545455252e-01,7.002874724548746599e-09
5.555555555555555802e-01,1.542894700889974047e-08
5.656565656565657463e-01,3.346114141322686919e-08
5.757575757575758013e-01,7.146734049001679523e-08
5.858585858585858563e-01,1.503943849456845783e-07
5.959595959595960224e-01,3.119601217349554645e-07
6.060606060606060774e-01,6.380941499628534075e-07
6.161616161616162435e-01,1.287506393055082299e-06
6.262626262626262985e-01,2.563561565693817101e-06
6.363636363636364646e-01,5.038623839936917648e-06
6.464646464646465196e-01,9.778746061783749610e-06
6.565656565656565746e-01,1.874458939710166305e-05
6.666666666666667407e-01,3.549805478542111814e-05
6.767676767676767957e-01,6.642999505857005715e-05
6.868686868686869618e-01,1.228717155754566193e-04
6.969696969696970168e-01,2.246697840746492147e-04
7.070707070707071829e-01,4.061762301716953516e-04
7.171717171717172379e-01,7.261384744197130203e-04
7.272727272727272929e-01,1.283842255361378193e-03
7.373737373737374590e-01,2.245034789666533470e-03
7.474747474747475140e-01,3.883147379383444786e-03
7.575757575757576801e-01,6.643557455390691757e-03
7.676767676767677351e-01,1.124273333698511124e-02
7.777777777777777901e-01,1.881807297468185425e-02
7.878787878787879562e-01,3.115072287619113922e-02
7.979797979797980112e-01,5.099053680896759033e-02
8.080808080808081773e-01,8.251857012510299683e-02
8.181818181818182323e-01,1.319879740476608276e-01
8.282828282828283983e-01,2.085844278335571289e-01
8.383838383838384534e-01,3.255323469638824463e-01
8.484848484848485084e-01,5.014351606369018555e-01
8.585858585858586745e-01,7.617588639259338379e-01
8.686868686868687295e-01,1.140217304229736328e+00
8.787878787878788955e-01,1.679542303085327148e+00
8.888888888888889506e-01,2.430724382400512695e+00
8.989898989898991166e-01,3.449146270751953125e+00
9.090909090909091717e-01,4.785223007202148438e+00
9.191919191919192267e-01,6.465971946716308594e+00
9.292929292929293927e-01,8.463333129882812500e+00
9.393939393939394478e-01,1.064464569091796875e+01
9.494949494949496138e-01,1.270450782775878906e+01
9.595959595959596689e-01,1.408844852447509766e+01
9.696969696969697239e-01,1.395198822021484375e+01
9.797979797979798899e-01,1.128703308105468750e+01
9.898989898989899450e-01,5.611886024475097656e+00
1.000000000000000000e+00,1.760234981775283813e-01


==> figure-data/beta_id_400000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,1.602168049430474639e-05
2.020202020202020374e-02,7.067815749906003475e-05
3.030303030303030387e-02,1.689808414084836841e-04
4.040404040404040747e-02,3.144091169815510511e-04
5.050505050505051108e-02,5.099206464365124702e-04
6.060606060606060774e-02,7.582196849398314953e-04
7.070707070707071829e-02,1.061874325387179852e-03
8.080808080808081495e-02,1.423384179361164570e-03
9.090909090909091161e-02,1.845218823291361332e-03
1.010101010101010222e-01,2.329844981431961060e-03
1.111111111111111188e-01,2.879747189581394196e-03
1.212121212121212155e-01,3.497446654364466667e-03
1.313131313131313260e-01,4.185510333627462387e-03
1.414141414141414366e-01,4.946555010974407196e-03
1.515151515151515194e-01,5.783282220363616943e-03
1.616161616161616299e-01,6.698464043438434601e-03
1.717171717171717404e-01,7.694954983890056610e-03
1.818181818181818232e-01,8.775708265602588654e-03
1.919191919191919338e-01,9.943781420588493347e-03
2.020202020202020443e-01,1.120235770940780640e-02
2.121212121212121271e-01,1.255472283810377121e-02
2.222222222222222376e-01,1.400431618094444275e-02
2.323232323232323482e-01,1.555469818413257599e-02
2.424242424242424310e-01,1.720960997045040131e-02
2.525252525252525415e-01,1.897291839122772217e-02
2.626262626262626521e-01,2.084871754050254822e-02
2.727272727272727626e-01,2.284124866127967834e-02
2.828282828282828731e-01,2.495495602488517761e-02
2.929292929292929282e-01,2.719453722238540649e-02
3.030303030303030387e-01,2.956487610936164856e-02
3.131313131313131493e-01,3.207116574048995972e-02
3.232323232323232598e-01,3.471879661083221436e-02
3.333333333333333703e-01,3.751348331570625305e-02
3.434343434343434809e-01,4.046126082539558411e-02
3.535353535353535914e-01,4.356845468282699585e-02
3.636363636363636465e-01,4.684180766344070435e-02
3.737373737373737570e-01,5.028838291764259338e-02
3.838383838383838675e-01,5.391568318009376526e-02
3.939393939393939781e-01,5.773170664906501770e-02
4.040404040404040886e-01,6.174485012888908386e-02
4.141414141414141992e-01,6.596407294273376465e-02
4.242424242424242542e-01,7.039891928434371948e-02
4.343434343434343647e-01,7.505949586629867554e-02
4.444444444444444753e-01,7.995667308568954468e-02
4.545454545454545858e-01,8.510190993547439575e-02
4.646464646464646964e-01,9.050756692886352539e-02
4.747474747474748069e-01,9.618685394525527954e-02
4.848484848484848619e-01,1.021538227796554565e-01
4.949494949494949725e-01,1.084236279129981995e-01
5.050505050505050830e-01,1.150126606225967407e-01
5.151515151515152491e-01,1.219383180141448975e-01
5.252525252525253041e-01,1.292195767164230347e-01
5.353535353535353591e-01,1.368767768144607544e-01
5.454545454545455252e-01,1.449319720268249512e-01
5.555555555555555802e-01,1.534090936183929443e-01
5.656565656565657463e-01,1.623339951038360596e-01
5.757575757575758013e-01,1.717349886894226074e-01
5.858585858585858563e-01,1.816427409648895264e-01
5.959595959595960224e-01,1.920908540487289429e-01
6.060606060606060774e-01,2.031160891056060791e-01
6.161616161616162435e-01,2.147587090730667114e-01
6.262626262626262985e-01,2.270630598068237305e-01
6.363636363636364646e-01,2.400781065225601196e-01
6.464646464646465196e-01,2.538579404354095459e-01
6.565656565656565746e-01,2.684623301029205322e-01
6.666666666666667407e-01,2.839581370353698730e-01
6.767676767676767957e-01,3.004195988178253174e-01
6.868686868686869618e-01,3.179302215576171875e-01
6.969696969696970168e-01,3.365835249423980713e-01
7.070707070707071829e-01,3.564849793910980225e-01
7.171717171717172379e-01,3.777543902397155762e-01
7.272727272727272929e-01,4.005276858806610107e-01
7.373737373737374590e-01,4.249602258205413818e-01
7.474747474747475140e-01,4.512310624122619629e-01
7.575757575757576801e-01,4.795463681221008301e-01
7.676767676767677351e-01,5.101459622383117676e-01
7.777777777777777901e-01,5.433103442192077637e-01
7.878787878787879562e-01,5.793694257736206055e-01
7.979797979797980112e-01,6.187148690223693848e-01
8.080808080808081773e-01,6.618156433105468750e-01
8.181818181818182323e-01,7.092370986938476562e-01
8.282828282828283983e-01,7.616691589355468750e-01
8.383838383838384534e-01,8.199625015258789062e-01
8.484848484848485084e-01,8.851792812347412109e-01
8.585858585858586745e-01,9.586646556854248047e-01
8.686868686868687295e-01,1.042151570320129395e+00
8.787878787878788955e-01,1.137909650802612305e+00
8.888888888888889506e-01,1.248979568481445312e+00
8.989898989898991166e-01,1.379536271095275879e+00
9.090909090909091717e-01,1.535483837127685547e+00
9.191919191919192267e-01,1.725473999977111816e+00
9.292929292929293927e-01,1.962763071060180664e+00
9.393939393939394478e-01,2.268811702728271484e+00
9.494949494949496138e-01,2.680989503860473633e+00
9.595959595959596689e-01,3.271180629730224609e+00
9.696969696969697239e-01,4.199259757995605469e+00
9.797979797979798899e-01,5.915391921997070312e+00
9.898989898989899450e-01,1.045876884460449219e+01
1.000000000000000000e+00,6.638294982910156250e+01


==> figure-data/beta_id_5000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,0.000000000000000000e+00
1.010101010101010222e-01,0.000000000000000000e+00
1.111111111111111188e-01,0.000000000000000000e+00
1.212121212121212155e-01,0.000000000000000000e+00
1.313131313131313260e-01,0.000000000000000000e+00
1.414141414141414366e-01,0.000000000000000000e+00
1.515151515151515194e-01,0.000000000000000000e+00
1.616161616161616299e-01,0.000000000000000000e+00
1.717171717171717404e-01,0.000000000000000000e+00
1.818181818181818232e-01,0.000000000000000000e+00
1.919191919191919338e-01,0.000000000000000000e+00
2.020202020202020443e-01,0.000000000000000000e+00
2.121212121212121271e-01,0.000000000000000000e+00
2.222222222222222376e-01,0.000000000000000000e+00
2.323232323232323482e-01,0.000000000000000000e+00
2.424242424242424310e-01,0.000000000000000000e+00
2.525252525252525415e-01,0.000000000000000000e+00
2.626262626262626521e-01,0.000000000000000000e+00
2.727272727272727626e-01,0.000000000000000000e+00
2.828282828282828731e-01,0.000000000000000000e+00
2.929292929292929282e-01,0.000000000000000000e+00
3.030303030303030387e-01,0.000000000000000000e+00
3.131313131313131493e-01,0.000000000000000000e+00
3.232323232323232598e-01,0.000000000000000000e+00
3.333333333333333703e-01,0.000000000000000000e+00
3.434343434343434809e-01,0.000000000000000000e+00
3.535353535353535914e-01,0.000000000000000000e+00
3.636363636363636465e-01,0.000000000000000000e+00
3.737373737373737570e-01,0.000000000000000000e+00
3.838383838383838675e-01,0.000000000000000000e+00
3.939393939393939781e-01,0.000000000000000000e+00
4.040404040404040886e-01,0.000000000000000000e+00
4.141414141414141992e-01,0.000000000000000000e+00
4.242424242424242542e-01,0.000000000000000000e+00
4.343434343434343647e-01,0.000000000000000000e+00
4.444444444444444753e-01,0.000000000000000000e+00
4.545454545454545858e-01,0.000000000000000000e+00
4.646464646464646964e-01,0.000000000000000000e+00
4.747474747474748069e-01,0.000000000000000000e+00
4.848484848484848619e-01,0.000000000000000000e+00
4.949494949494949725e-01,0.000000000000000000e+00
5.050505050505050830e-01,0.000000000000000000e+00
5.151515151515152491e-01,0.000000000000000000e+00
5.252525252525253041e-01,0.000000000000000000e+00
5.353535353535353591e-01,0.000000000000000000e+00
5.454545454545455252e-01,0.000000000000000000e+00
5.555555555555555802e-01,0.000000000000000000e+00
5.656565656565657463e-01,0.000000000000000000e+00
5.757575757575758013e-01,0.000000000000000000e+00
5.858585858585858563e-01,0.000000000000000000e+00
5.959595959595960224e-01,0.000000000000000000e+00
6.060606060606060774e-01,0.000000000000000000e+00
6.161616161616162435e-01,0.000000000000000000e+00
6.262626262626262985e-01,0.000000000000000000e+00
6.363636363636364646e-01,0.000000000000000000e+00
6.464646464646465196e-01,0.000000000000000000e+00
6.565656565656565746e-01,0.000000000000000000e+00
6.666666666666667407e-01,0.000000000000000000e+00
6.767676767676767957e-01,0.000000000000000000e+00
6.868686868686869618e-01,0.000000000000000000e+00
6.969696969696970168e-01,0.000000000000000000e+00
7.070707070707071829e-01,0.000000000000000000e+00
7.171717171717172379e-01,0.000000000000000000e+00
7.272727272727272929e-01,0.000000000000000000e+00
7.373737373737374590e-01,0.000000000000000000e+00
7.474747474747475140e-01,0.000000000000000000e+00
7.575757575757576801e-01,1.323395378148375353e-38
7.676767676767677351e-01,6.558218153608449550e-36
7.777777777777777901e-01,2.859018258286766815e-33
7.878787878787879562e-01,1.095347923469099090e-30
7.979797979797980112e-01,3.681987089889684342e-28
8.080808080808081773e-01,1.083543963930363311e-25
8.181818181818182323e-01,2.782785729257641245e-23
8.282828282828283983e-01,6.211826304963117282e-21
8.383838383838384534e-01,1.198943497180031977e-18
8.484848484848485084e-01,1.987447137795356330e-16
8.585858585858586745e-01,2.805319927637155153e-14
8.686868686868687295e-01,3.335319650674128944e-12
8.787878787878788955e-01,3.293373074253480581e-10
8.888888888888889506e-01,2.652042496720241616e-08
8.989898989898991166e-01,1.700403345239465125e-06
9.090909090909091717e-01,8.406320557696744800e-05
9.191919191919192267e-01,3.066085744649171829e-03
9.292929292929293927e-01,7.751400023698806763e-02
9.393939393939394478e-01,1.238684892654418945e+00
9.494949494949496138e-01,1.083673954010009766e+01
9.595959595959596689e-01,4.075850296020507812e+01
9.696969696969697239e-01,4.184237670898437500e+01
9.797979797979798899e-01,4.221285820007324219e+00
9.898989898989899450e-01,1.602663192898035049e-03
1.000000000000000000e+00,1.045648301954302166e-20


==> figure-data/beta_id_50000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.181903733052681217e-36
8.080808080808081495e-02,1.110059723099795610e-34
9.090909090909091161e-02,6.091362869477137815e-33
1.010101010101010222e-01,2.187626725227749254e-31
1.111111111111111188e-01,5.575127083916099930e-30
1.212121212121212155e-01,1.070318233223706840e-28
1.313131313131313260e-01,1.619791631554223952e-27
1.414141414141414366e-01,2.001710973615798156e-26
1.515151515151515194e-01,2.077239135946382193e-25
1.616161616161616299e-01,1.851423215180469120e-24
1.717171717171717404e-01,1.443640700103418676e-23
1.818181818181818232e-01,9.999544667685093909e-23
1.919191919191919338e-01,6.231926430341050729e-22
2.020202020202020443e-01,3.532512772205351162e-21
2.121212121212121271e-01,1.838133453792775314e-20
2.222222222222222376e-01,8.850134620675554504e-20
2.323232323232323482e-01,3.970048438563369292e-19
2.424242424242424310e-01,1.669222765581489321e-18
2.525252525252525415e-01,6.612969026129696966e-18
2.626262626262626521e-01,2.480039677666686726e-17
2.727272727272727626e-01,8.840834918561835207e-17
2.828282828282828731e-01,3.006682147924251945e-16
2.929292929292929282e-01,9.787484763764753640e-16
3.030303030303030387e-01,3.058567362866550926e-15
3.131313131313131493e-01,9.200004310889325909e-15
3.232323232323232598e-01,2.670062826707567810e-14
3.333333333333333703e-01,7.493090620636772003e-14
3.434343434343434809e-01,2.037385017639170570e-13
3.535353535353535914e-01,5.376975449090937165e-13
3.636363636363636465e-01,1.379679682132761709e-12
3.737373737373737570e-01,3.447079861135238232e-12
3.838383838383838675e-01,8.397732162435112002e-12
3.939393939393939781e-01,1.997431907374558335e-11
4.040404040404040886e-01,4.644008441689884137e-11
4.141414141414141992e-01,1.056579893021769578e-10
4.242424242424242542e-01,2.354740846755021266e-10
4.343434343434343647e-01,5.145425197028430375e-10
4.444444444444444753e-01,1.103367619492701124e-09
4.545454545454545858e-01,2.323773395929151775e-09
4.646464646464646964e-01,4.810265963328674843e-09
4.747474747474748069e-01,9.794000277452141745e-09
4.848484848484848619e-01,1.962682993905673356e-08
4.949494949494949725e-01,3.873528342523968604e-08
5.050505050505050830e-01,7.533324719588563312e-08
5.151515151515152491e-01,1.444520165705398540e-07
5.252525252525253041e-01,2.732364237090223469e-07
5.353535353535353591e-01,5.100816338199365418e-07
5.454545454545455252e-01,9.401989018442691304e-07
5.555555555555555802e-01,1.711841605356312357e-06
5.656565656565657463e-01,3.079925591009669006e-06
5.757575757575758013e-01,5.477882950799539685e-06
5.858585858585858563e-01,9.634543857828248292e-06
5.959595959595960224e-01,1.676243300607893616e-05
6.060606060606060774e-01,2.885778667405247688e-05
6.161616161616162435e-01,4.917365004075691104e-05
6.262626262626262985e-01,8.295842417282983661e-05
6.363636363636364646e-01,1.385981158819049597e-04
6.464646464646465196e-01,2.293615834787487984e-04
6.565656565656565746e-01,3.760494873858988285e-04
6.666666666666667407e-01,6.109621608629822731e-04
6.767676767676767957e-01,9.837975958362221718e-04
6.868686868686869618e-01,1.570337451994419098e-03
6.969696969696970168e-01,2.485060133039951324e-03
7.070707070707071829e-01,3.899364266544580460e-03
7.171717171717172379e-01,6.067516282200813293e-03
7.272727272727272929e-01,9.363316930830478668e-03
7.373737373737374590e-01,1.433107443153858185e-02
7.474747474747475140e-01,2.175618894398212433e-02
7.575757575757576801e-01,3.276066854596138000e-02
7.676767676767677351e-01,4.893177747726440430e-02
7.777777777777777901e-01,7.249117642641067505e-02
7.878787878787879562e-01,1.065147891640663147e-01
7.979797979797980112e-01,1.552122533321380615e-01
8.080808080808081773e-01,2.242715209722518921e-01
8.181818181818182323e-01,3.212715685367584229e-01
8.282828282828283983e-01,4.561571776866912842e-01
8.383838383838384534e-01,6.417418122291564941e-01
8.484848484848485084e-01,8.941947817802429199e-01
8.585858585858586745e-01,1.233388662338256836e+00
8.686868686868687295e-01,1.682956695556640625e+00
8.787878787878788955e-01,2.269730567932128906e+00
8.888888888888889506e-01,3.022141218185424805e+00
8.989898989898991166e-01,3.966898441314697266e+00
9.090909090909091717e-01,5.122952461242675781e+00
9.191919191919192267e-01,6.491377830505371094e+00
9.292929292929293927e-01,8.039368629455566406e+00
9.393939393939394478e-01,9.675999641418457031e+00
9.494949494949496138e-01,1.121736812591552734e+01
9.595959595959596689e-01,1.233963489532470703e+01
9.696969696969697239e-01,1.252285003662109375e+01
9.797979797979798899e-01,1.100520038604736328e+01
9.898989898989899450e-01,6.841871738433837891e+00
1.000000000000000000e+00,5.957161188125610352e-01


==> figure-data/beta_id_500000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,2.584969333838671446e-04
2.020202020202020374e-02,7.138921646401286125e-04
3.030303030303030387e-02,1.298023504205048084e-03
4.040404040404040747e-02,1.988998148590326309e-03
5.050505050505051108e-02,2.775199944153428078e-03
6.060606060606060774e-02,3.649476449936628342e-03
7.070707070707071829e-02,4.607118200510740280e-03
8.080808080808081495e-02,5.644912831485271454e-03
9.090909090909091161e-02,6.760668475180864334e-03
1.010101010101010222e-01,7.952912710607051849e-03
1.111111111111111188e-01,9.220728650689125061e-03
1.212121212121212155e-01,1.056363526731729507e-02
1.313131313131313260e-01,1.198150869458913803e-02
1.414141414141414366e-01,1.347449980676174164e-02
1.515151515151515194e-01,1.504303328692913055e-02
1.616161616161616299e-01,1.668777130544185638e-02
1.717171717171717404e-01,1.840955950319766998e-02
1.818181818181818232e-01,2.020946145057678223e-02
1.919191919191919338e-01,2.208868972957134247e-02
2.020202020202020443e-01,2.404867298901081085e-02
2.121212121212121271e-01,2.609099261462688446e-02
2.222222222222222376e-01,2.821737341582775116e-02
2.323232323232323482e-01,3.042974881827831268e-02
2.424242424242424310e-01,3.273017331957817078e-02
2.525252525252525415e-01,3.512093052268028259e-02
2.626262626262626521e-01,3.760442882776260376e-02
2.727272727272727626e-01,4.018331319093704224e-02
2.828282828282828731e-01,4.286035895347595215e-02
2.929292929292929282e-01,4.563857242465019226e-02
3.030303030303030387e-01,4.852115362882614136e-02
3.131313131313131493e-01,5.151154845952987671e-02
3.232323232323232598e-01,5.461340397596359253e-02
3.333333333333333703e-01,5.783059075474739075e-02
3.434343434343434809e-01,6.116730347275733948e-02
3.535353535353535914e-01,6.462794542312622070e-02
3.636363636363636465e-01,6.821727752685546875e-02
3.737373737373737570e-01,7.194030284881591797e-02
3.838383838383838675e-01,7.580241560935974121e-02
3.939393939393939781e-01,7.980933785438537598e-02
4.040404040404040886e-01,8.396722376346588135e-02
4.141414141414141992e-01,8.828262239694595337e-02
4.242424242424242542e-01,9.276252985000610352e-02
4.343434343434343647e-01,9.741443395614624023e-02
4.444444444444444753e-01,1.022463962435722351e-01
4.545454545454545858e-01,1.072669923305511475e-01
4.646464646464646964e-01,1.124854907393455505e-01
4.747474747474748069e-01,1.179118081927299500e-01
4.848484848484848619e-01,1.235566660761833191e-01
4.949494949494949725e-01,1.294314563274383545e-01
5.050505050505050830e-01,1.355487257242202759e-01
5.151515151515152491e-01,1.419218331575393677e-01
5.252525252525253041e-01,1.485652327537536621e-01
5.353535353535353591e-01,1.554946452379226685e-01
5.454545454545455252e-01,1.627271175384521484e-01
5.555555555555555802e-01,1.702811419963836670e-01
5.656565656565657463e-01,1.781768053770065308e-01
5.757575757575758013e-01,1.864361763000488281e-01
5.858585858585858563e-01,1.950832605361938477e-01
5.959595959595960224e-01,2.041443437337875366e-01
6.060606060606060774e-01,2.136482894420623779e-01
6.161616161616162435e-01,2.236268669366836548e-01
6.262626262626262985e-01,2.341150045394897461e-01
6.363636363636364646e-01,2.451515346765518188e-01
6.464646464646465196e-01,2.567793726921081543e-01
6.565656565656565746e-01,2.690461277961730957e-01
6.666666666666667407e-01,2.820051014423370361e-01
6.767676767676767957e-01,2.957156002521514893e-01
6.868686868686869618e-01,3.102447688579559326e-01
6.969696969696970168e-01,3.256676197052001953e-01
7.070707070707071829e-01,3.420692384243011475e-01
7.171717171717172379e-01,3.595463633537292480e-01
7.272727272727272929e-01,3.782092034816741943e-01
7.373737373737374590e-01,3.981838822364807129e-01
7.474747474747475140e-01,4.196162223815917969e-01
7.575757575757576801e-01,4.426745176315307617e-01
7.676767676767677351e-01,4.675552845001220703e-01
7.777777777777777901e-01,4.944885671138763428e-01
7.878787878787879562e-01,5.237462520599365234e-01
7.979797979797980112e-01,5.556515455245971680e-01
8.080808080808081773e-01,5.905930399894714355e-01
8.181818181818182323e-01,6.290403008460998535e-01
8.282828282828283983e-01,6.715680956840515137e-01
8.383838383838384534e-01,7.188879847526550293e-01
8.484848484848485084e-01,7.718908786773681641e-01
8.585858585858586745e-01,8.317093253135681152e-01
8.686868686868687295e-01,8.998075723648071289e-01
8.787878787878788955e-01,9.781113266944885254e-01
8.888888888888889506e-01,1.069210529327392578e+00
8.989898989898991166e-01,1.176677227020263672e+00
9.090909090909091717e-01,1.305587410926818848e+00
9.191919191919192267e-01,1.463416695594787598e+00
9.292929292929293927e-01,1.661684870719909668e+00
9.393939393939394478e-01,1.919155955314636230e+00
9.494949494949496138e-01,2.268741130828857422e+00
9.595959595959596689e-01,2.774271965026855469e+00
9.696969696969697239e-01,3.579143762588500977e+00
9.797979797979798899e-01,5.092467784881591797e+00
9.898989898989899450e-01,9.205182075500488281e+00
1.000000000000000000e+00,6.397717666625976562e+01


==> figure-data/beta_id_55000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,2.279585895048619193e-11
2.020202020202020374e-02,1.051440046140328377e-09
3.030303030303030387e-02,9.903496689389612584e-09
4.040404040404040747e-02,4.867796121743594995e-08
5.050505050505051108e-02,1.675378626941892435e-07
6.060606060606060774e-02,4.602651415552827530e-07
7.070707070707071829e-02,1.082329504242807161e-06
8.080808080808081495e-02,2.271319544888683595e-06
9.090909090909091161e-02,4.369653197500156239e-06
1.010101010101010222e-01,7.849489520594943315e-06
1.111111111111111188e-01,1.333989439444849268e-05
1.212121212121212155e-01,2.165606929338537157e-05
1.313131313131313260e-01,3.383106013643555343e-05
1.414141414141414366e-01,5.114908708492293954e-05
1.515151515151515194e-01,7.518199709011241794e-05
1.616161616161616299e-01,1.078275527106598020e-04
1.717171717171717404e-01,1.513494062237441540e-04
1.818181818181818232e-01,2.084210573229938745e-04
1.919191919191919338e-01,2.821709495037794113e-04
2.020202020202020443e-01,3.762306296266615391e-04
2.121212121212121271e-01,4.947864217683672905e-04
2.222222222222222376e-01,6.426313193514943123e-04
2.323232323232323482e-01,8.252234547398984432e-04
2.424242424242424310e-01,1.048745238222181797e-03
2.525252525252525415e-01,1.320164883509278297e-03
2.626262626262626521e-01,1.647305092774331570e-03
2.727272727272727626e-01,2.038913546130061150e-03
2.828282828282828731e-01,2.504725009202957153e-03
2.929292929292929282e-01,3.055564127862453461e-03
3.030303030303030387e-01,3.703397931531071663e-03
3.131313131313131493e-01,4.461443517357110977e-03
3.232323232323232598e-01,5.344248842447996140e-03
3.333333333333333703e-01,6.367790047079324722e-03
3.434343434343434809e-01,7.549579720944166183e-03
3.535353535353535914e-01,8.908771909773349762e-03
3.636363636363636465e-01,1.046625617891550064e-02
3.737373737373737570e-01,1.224481500685214996e-02
3.838383838383838675e-01,1.426922716200351715e-02
3.939393939393939781e-01,1.656641997396945953e-02
4.040404040404040886e-01,1.916557736694812775e-02
4.141414141414141992e-01,2.209834568202495575e-02
4.242424242424242542e-01,2.539897151291370392e-02
4.343434343434343647e-01,2.910446189343929291e-02
4.444444444444444753e-01,3.325482457876205444e-02
4.545454545454545858e-01,3.789320215582847595e-02
4.646464646464646964e-01,4.306610301136970520e-02
4.747474747474748069e-01,4.882374033331871033e-02
4.848484848484848619e-01,5.522008240222930908e-02
4.949494949494949725e-01,6.231328472495079041e-02
5.050505050505050830e-01,7.016596943140029907e-02
5.151515151515152491e-01,7.884547859430313110e-02
5.252525252525253041e-01,8.842426538467407227e-02
5.353535353535353591e-01,9.898017346858978271e-02
5.454545454545455252e-01,1.105970516800880432e-01
5.555555555555555802e-01,1.233650147914886475e-01
5.656565656565657463e-01,1.373808532953262329e-01
5.757575757575758013e-01,1.527491509914398193e-01
5.858585858585858563e-01,1.695820540189743042e-01
5.959595959595960224e-01,1.880005449056625366e-01
6.060606060606060774e-01,2.081349492073059082e-01
6.161616161616162435e-01,2.301258742809295654e-01
6.262626262626262985e-01,2.541247904300689697e-01
6.363636363636364646e-01,2.802959680557250977e-01
6.464646464646465196e-01,3.088164925575256348e-01
6.565656565656565746e-01,3.398785293102264404e-01
6.666666666666667407e-01,3.736902475357055664e-01
6.767676767676767957e-01,4.104778468608856201e-01
6.868686868686869618e-01,4.504879415035247803e-01
6.969696969696970168e-01,4.939891695976257324e-01
7.070707070707071829e-01,5.412752032279968262e-01
7.171717171717172379e-01,5.926681756973266602e-01
7.272727272727272929e-01,6.485220789909362793e-01
7.373737373737374590e-01,7.092268466949462891e-01
7.474747474747475140e-01,7.752157449722290039e-01
7.575757575757576801e-01,8.469681739807128906e-01
7.676767676767677351e-01,9.250207543373107910e-01
7.777777777777777901e-01,1.009974598884582520e+00
7.878787878787879562e-01,1.102507472038269043e+00
7.979797979797980112e-01,1.203388929367065430e+00
8.080808080808081773e-01,1.313499093055725098e+00
8.181818181818182323e-01,1.433849692344665527e+00
8.282828282828283983e-01,1.565616369247436523e+00
8.383838383838384534e-01,1.710177898406982422e+00
8.484848484848485084e-01,1.869168996810913086e+00
8.585858585858586745e-01,2.044551134109497070e+00
8.686868686868687295e-01,2.238716125488281250e+00
8.787878787878788955e-01,2.454623222351074219e+00
8.888888888888889506e-01,2.696007490158081055e+00
8.989898989898991166e-01,2.967691183090209961e+00
9.090909090909091717e-01,3.276068449020385742e+00
9.191919191919192267e-01,3.629889965057373047e+00
9.292929292929293927e-01,4.041631698608398438e+00
9.393939393939394478e-01,4.529964923858642578e+00
9.494949494949496138e-01,5.124722480773925781e+00
9.595959595959596689e-01,5.877965450286865234e+00
9.696969696969697239e-01,6.892914772033691406e+00
9.797979797979798899e-01,8.420896530151367188e+00
9.898989898989899450e-01,1.137946987152099609e+01
1.000000000000000000e+00,2.705748939514160156e+01


==> figure-data/beta_id_prealign.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,0.000000000000000000e+00
1.010101010101010222e-01,0.000000000000000000e+00
1.111111111111111188e-01,0.000000000000000000e+00
1.212121212121212155e-01,9.685459973518355375e-38
1.313131313131313260e-01,3.482432506565610450e-36
1.414141414141414366e-01,9.584218128014970025e-35
1.515151515151515194e-01,2.094896604400385355e-33
1.616161616161616299e-01,3.746387482652591137e-32
1.717171717171717404e-01,5.616514829415331687e-31
1.818181818181818232e-01,7.202266300708500245e-30
1.919191919191919338e-01,8.034253291282649418e-29
2.020202020202020443e-01,7.908520760422651589e-28
2.121212121212121271e-01,6.953604730949114018e-27
2.222222222222222376e-01,5.518684771056373008e-26
2.323232323232323482e-01,3.989499106922269438e-25
2.424242424242424310e-01,2.647836083062387976e-24
2.525252525252525415e-01,1.624702263880279925e-23
2.626262626262626521e-01,9.273184265351656604e-23
2.727272727272727626e-01,4.950136259052954627e-22
2.828282828282828731e-01,2.483310299725520247e-21
2.929292929292929282e-01,1.175869229369379914e-20
3.030303030303030387e-01,5.275693323377854805e-20
3.131313131313131493e-01,2.250712176341273618e-19
3.232323232323232598e-01,9.159189977040679469e-19
3.333333333333333703e-01,3.565606284572597380e-18
3.434343434343434809e-01,1.331328832494499365e-17
3.535353535353535914e-01,4.779125324531273119e-17
3.636363636363636465e-01,1.653002663667998257e-16
3.737373737373737570e-01,5.519828373032169017e-16
3.838383838383838675e-01,1.782801489579434809e-15
3.939393939393939781e-01,5.578849946434203885e-15
4.040404040404040886e-01,1.694057932398896488e-14
4.141414141414141992e-01,4.998982117468929454e-14
4.242424242424242542e-01,1.435449252951831456e-13
4.343434343434343647e-01,4.015878070622730389e-13
4.444444444444444753e-01,1.095892907670981131e-12
4.545454545454545858e-01,2.920213766979817827e-12
4.646464646464646964e-01,7.605930642251568230e-12
4.747474747474748069e-01,1.938164559400767928e-11
4.848484848484848619e-01,4.836213027270552800e-11
4.949494949494949725e-01,1.182640929631162408e-10
5.050505050505050830e-01,2.836369750180978144e-10
5.151515151515152491e-01,6.676491581814048004e-10
5.252525252525253041e-01,1.543467798015285553e-09
5.353535353535353591e-01,3.506581691681276425e-09
5.454545454545455252e-01,7.833608428597926832e-09
5.555555555555555802e-01,1.721758557948760426e-08
5.656565656565657463e-01,3.725100228280098236e-08
5.757575757575758013e-01,7.937314450146004674e-08
5.858585858585858563e-01,1.666375482045623357e-07
5.959595959595960224e-01,3.448443521847366355e-07
6.060606060606060774e-01,7.037159548417548649e-07
6.161616161616162435e-01,1.416629970663052518e-06
6.262626262626262985e-01,2.814163281072978862e-06
6.363636363636364646e-01,5.518477792065823451e-06
6.464646464646465196e-01,1.068550045602023602e-05
6.565656565656565746e-01,2.043600943579804152e-05
6.666666666666667407e-01,3.861281948047690094e-05
6.767676767676767957e-01,7.209436444099992514e-05
6.868686868686869618e-01,1.330444065388292074e-04
6.969696969696970168e-01,2.427142899250611663e-04
7.070707070707071829e-01,4.377937293611466885e-04
7.171717171717172379e-01,7.808641530573368073e-04
7.272727272727272929e-01,1.377408974803984165e-03
7.373737373737374590e-01,2.403055084869265556e-03
7.474747474747475140e-01,4.146736580878496170e-03
7.575757575757576801e-01,7.077772170305252075e-03
7.676767676767677351e-01,1.194896455854177475e-02
7.777777777777777901e-01,1.995182968676090240e-02
7.878787878787879562e-01,3.294662013649940491e-02
7.979797979797980112e-01,5.379611626267433167e-02
8.080808080808081773e-01,8.683830499649047852e-02
8.181818181818182323e-01,1.385383307933807373e-01
8.282828282828283983e-01,2.183572798967361450e-01
8.383838383838384534e-01,3.398592770099639893e-01
8.484848484848485084e-01,5.220410227775573730e-01
8.585858585858586745e-01,7.907694578170776367e-01
8.686868686868687295e-01,1.180088400840759277e+00
8.787878787878788955e-01,1.732828617095947266e+00
8.888888888888889506e-01,2.499588727951049805e+00
8.989898989898991166e-01,3.534528493881225586e+00
9.090909090909091717e-01,4.885470390319824219e+00
9.191919191919192267e-01,6.575009346008300781e+00
9.292929292929293927e-01,8.568398475646972656e+00
9.393939393939394478e-01,1.072434234619140625e+01
9.494949494949496138e-01,1.272867774963378906e+01
9.595959595959596689e-01,1.402312755584716797e+01
9.696969696969697239e-01,1.377502441406250000e+01
9.797979797979798899e-01,1.102199459075927734e+01
9.898989898989899450e-01,5.382136821746826172e+00
1.000000000000000000e+00,5.315299987792968750e+00


==> figure-data/beta_ood.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,3.188109397888183594e-01
4.081632653061224164e-02,1.055142283439636230e+00
6.122448979591836593e-02,1.920421123504638672e+00
8.163265306122448328e-02,2.727619886398315430e+00
1.020408163265306006e-01,3.373146772384643555e+00
1.224489795918367319e-01,3.813042879104614258e+00
1.428571428571428492e-01,4.042992115020751953e+00
1.632653061224489666e-01,4.082849025726318359e+00
1.836734693877550839e-01,3.965332508087158203e+00
2.040816326530612013e-01,3.728075742721557617e+00
2.244897959183673186e-01,3.408372402191162109e+00
2.448979591836734637e-01,3.039950370788574219e+00
2.653061224489795533e-01,2.651260614395141602e+00
2.857142857142856984e-01,2.264817953109741211e+00
3.061224489795917880e-01,1.897266626358032227e+00
3.265306122448979331e-01,1.559895992279052734e+00
3.469387755102040782e-01,1.259404540061950684e+00
3.673469387755101678e-01,9.987528920173645020e-01
3.877551020408163129e-01,7.780428528785705566e-01
4.081632653061224025e-01,5.953151583671569824e-01
4.285714285714285476e-01,4.472592175006866455e-01
4.489795918367346372e-01,3.297870159149169922e-01
4.693877551020407823e-01,2.385007143020629883e-01
4.897959183673469274e-01,1.690326780080795288e-01
5.102040816326530726e-01,1.172833219170570374e-01
5.306122448979591066e-01,7.957119494676589966e-02
5.510204081632652517e-01,5.271074548363685608e-02
5.714285714285713969e-01,3.403456136584281921e-02
5.918367346938775420e-01,2.137658745050430298e-02
6.122448979591835760e-01,1.302920561283826828e-02
6.326530612244897211e-01,7.684812881052494049e-03
6.530612244897958663e-01,4.371489398181438446e-03
6.734693877551020114e-01,2.388742286711931229e-03
6.938775510204081565e-01,1.247854204848408699e-03
7.142857142857141906e-01,6.195497699081897736e-04
7.346938775510203357e-01,2.902611158788204193e-04
7.551020408163264808e-01,1.271806540898978710e-04
7.755102040816326259e-01,5.153039819560945034e-05
7.959183673469386600e-01,1.902775693451985717e-05
8.163265306122448051e-01,6.281226433202391490e-06
8.367346938775509502e-01,1.806000568649324123e-06
8.571428571428570953e-01,4.360371690381725784e-07
8.775510204081632404e-01,8.378902549566191738e-08
8.979591836734692745e-01,1.179256692296348774e-08
9.183673469387754196e-01,1.057524068315274235e-09
9.387755102040815647e-01,4.653664606446561436e-11
9.591836734693877098e-01,5.590509066961957263e-13
9.795918367346938549e-01,2.821856382459811408e-16
1.000000000000000000e+00,1.115803961553239299e-19


==> figure-data/beta_ood_10000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,0.000000000000000000e+00
1.010101010101010222e-01,0.000000000000000000e+00
1.111111111111111188e-01,0.000000000000000000e+00
1.212121212121212155e-01,0.000000000000000000e+00
1.313131313131313260e-01,0.000000000000000000e+00
1.414141414141414366e-01,0.000000000000000000e+00
1.515151515151515194e-01,0.000000000000000000e+00
1.616161616161616299e-01,0.000000000000000000e+00
1.717171717171717404e-01,0.000000000000000000e+00
1.818181818181818232e-01,0.000000000000000000e+00
1.919191919191919338e-01,0.000000000000000000e+00
2.020202020202020443e-01,0.000000000000000000e+00
2.121212121212121271e-01,0.000000000000000000e+00
2.222222222222222376e-01,0.000000000000000000e+00
2.323232323232323482e-01,0.000000000000000000e+00
2.424242424242424310e-01,0.000000000000000000e+00
2.525252525252525415e-01,0.000000000000000000e+00
2.626262626262626521e-01,0.000000000000000000e+00
2.727272727272727626e-01,0.000000000000000000e+00
2.828282828282828731e-01,0.000000000000000000e+00
2.929292929292929282e-01,0.000000000000000000e+00
3.030303030303030387e-01,0.000000000000000000e+00
3.131313131313131493e-01,0.000000000000000000e+00
3.232323232323232598e-01,0.000000000000000000e+00
3.333333333333333703e-01,0.000000000000000000e+00
3.434343434343434809e-01,0.000000000000000000e+00
3.535353535353535914e-01,0.000000000000000000e+00
3.636363636363636465e-01,0.000000000000000000e+00
3.737373737373737570e-01,0.000000000000000000e+00
3.838383838383838675e-01,0.000000000000000000e+00
3.939393939393939781e-01,0.000000000000000000e+00
4.040404040404040886e-01,0.000000000000000000e+00
4.141414141414141992e-01,0.000000000000000000e+00
4.242424242424242542e-01,0.000000000000000000e+00
4.343434343434343647e-01,0.000000000000000000e+00
4.444444444444444753e-01,0.000000000000000000e+00
4.545454545454545858e-01,0.000000000000000000e+00
4.646464646464646964e-01,0.000000000000000000e+00
4.747474747474748069e-01,0.000000000000000000e+00
4.848484848484848619e-01,0.000000000000000000e+00
4.949494949494949725e-01,0.000000000000000000e+00
5.050505050505050830e-01,0.000000000000000000e+00
5.151515151515152491e-01,0.000000000000000000e+00
5.252525252525253041e-01,0.000000000000000000e+00
5.353535353535353591e-01,0.000000000000000000e+00
5.454545454545455252e-01,0.000000000000000000e+00
5.555555555555555802e-01,0.000000000000000000e+00
5.656565656565657463e-01,0.000000000000000000e+00
5.757575757575758013e-01,0.000000000000000000e+00
5.858585858585858563e-01,0.000000000000000000e+00
5.959595959595960224e-01,0.000000000000000000e+00
6.060606060606060774e-01,0.000000000000000000e+00
6.161616161616162435e-01,1.239479320261515845e-37
6.262626262626262985e-01,6.790601419452922702e-36
6.363636363636364646e-01,3.434676714078901475e-34
6.464646464646465196e-01,1.606477305734183294e-32
6.565656565656565746e-01,6.958525478195441483e-31
6.666666666666667407e-01,2.795054280967139523e-29
6.767676767676767957e-01,1.042335048910743619e-27
6.868686868686869618e-01,3.612676029716296519e-26
6.969696969696970168e-01,1.164724037312943906e-24
7.070707070707071829e-01,3.495405436799576878e-23
7.171717171717172379e-01,9.769699756202748038e-22
7.272727272727272929e-01,2.544093332515571011e-20
7.373737373737374590e-01,6.173044701269521509e-19
7.474747474747475140e-01,1.395641132503762204e-17
7.575757575757576801e-01,2.939139476012398019e-16
7.676767676767677351e-01,5.762224956218234620e-15
7.777777777777777901e-01,1.050774254391338702e-13
7.878787878787879562e-01,1.780099613719887675e-12
7.979797979797980112e-01,2.797042632229906900e-11
8.080808080808081773e-01,4.067983450095624676e-10
8.181818181818182323e-01,5.461703533882200645e-09
8.282828282828283983e-01,6.747112735183691257e-08
8.383838383838384534e-01,7.637292469553358387e-07
8.484848484848485084e-01,7.880542398197576404e-06
8.585858585858586745e-01,7.364471093751490116e-05
8.686868686868687295e-01,6.182542419992387295e-04
8.787878787878788955e-01,4.614536650478839874e-03
8.888888888888889506e-01,3.021605126559734344e-02
8.989898989898991166e-01,1.705819517374038696e-01
9.090909090909091717e-01,8.112160563468933105e-01
9.191919191919192267e-01,3.148250102996826172e+00
9.292929292929293927e-01,9.533957481384277344e+00
9.393939393939394478e-01,2.109053421020507812e+01
9.494949494949496138e-01,3.075439834594726562e+01
9.595959595959596689e-01,2.487661552429199219e+01
9.696969696969697239e-01,8.072312355041503906e+00
9.797979797979798899e-01,5.072375535964965820e-01
9.898989898989899450e-01,6.031909724697470665e-04
1.000000000000000000e+00,1.250897330062864681e-16


==> figure-data/beta_ood_100000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,1.525276064872741699e+00
2.020202020202020374e-02,2.465783596038818359e+00
3.030303030303030387e-02,3.143210887908935547e+00
4.040404040404040747e-02,3.633266210556030273e+00
5.050505050505051108e-02,3.978697538375854492e+00
6.060606060606060774e-02,4.208900928497314453e+00
7.070707070707071829e-02,4.346017837524414062e+00
8.080808080808081495e-02,4.407553195953369141e+00
9.090909090909091161e-02,4.407755374908447266e+00
1.010101010101010222e-01,4.358418941497802734e+00
1.111111111111111188e-01,4.269422054290771484e+00
1.212121212121212155e-01,4.149088859558105469e+00
1.313131313131313260e-01,4.004456043243408203e+00
1.414141414141414366e-01,3.841486930847167969e+00
1.515151515151515194e-01,3.665224552154541016e+00
1.616161616161616299e-01,3.479933977127075195e+00
1.717171717171717404e-01,3.289201259613037109e+00
1.818181818181818232e-01,3.096030235290527344e+00
1.919191919191919338e-01,2.902922391891479492e+00
2.020202020202020443e-01,2.711937904357910156e+00
2.121212121212121271e-01,2.524757623672485352e+00
2.222222222222222376e-01,2.342733383178710938e+00
2.323232323232323482e-01,2.166931390762329102e+00
2.424242424242424310e-01,1.998167872428894043e+00
2.525252525252525415e-01,1.837052941322326660e+00
2.626262626262626521e-01,1.684006214141845703e+00
2.727272727272727626e-01,1.539297819137573242e+00
2.828282828282828731e-01,1.403061509132385254e+00
2.929292929292929282e-01,1.275321006774902344e+00
3.030303030303030387e-01,1.156006455421447754e+00
3.131313131313131493e-01,1.044971585273742676e+00
3.232323232323232598e-01,9.420048594474792480e-01
3.333333333333333703e-01,8.468464016914367676e-01
3.434343434343434809e-01,7.591965794563293457e-01
3.535353535353535914e-01,6.787242293357849121e-01
3.636363636363636465e-01,6.050776243209838867e-01
3.737373737373737570e-01,5.378909111022949219e-01
3.838383838383838675e-01,4.767883419990539551e-01
3.939393939393939781e-01,4.213921129703521729e-01
4.040404040404040886e-01,3.713256120681762695e-01
4.141414141414141992e-01,3.262166678905487061e-01
4.242424242424242542e-01,2.857019305229187012e-01
4.343434343434343647e-01,2.494283318519592285e-01
4.444444444444444753e-01,2.170556038618087769e-01
4.545454545454545858e-01,1.882578283548355103e-01
4.646464646464646964e-01,1.627245694398880005e-01
4.747474747474748069e-01,1.401615440845489502e-01
4.848484848484848619e-01,1.202914863824844360e-01
4.949494949494949725e-01,1.028542146086692810e-01
5.050505050505050830e-01,8.760669082403182983e-02
5.151515151515152491e-01,7.432314753532409668e-02
5.252525252525253041e-01,6.279436498880386353e-02
5.353535353535353591e-01,5.282770097255706787e-02
5.454545454545455252e-01,4.424618184566497803e-02
5.555555555555555802e-01,3.688820824027061462e-02
5.656565656565657463e-01,3.060656413435935974e-02
5.757575757575758013e-01,2.526784501969814301e-02
5.858585858585858563e-01,2.075166627764701843e-02
5.959595959595960224e-01,1.694987900555133820e-02
6.060606060606060774e-01,1.376567874103784561e-02
6.161616161616162435e-01,1.111287437379360199e-02
6.262626262626262985e-01,8.915014564990997314e-03
6.363636363636364646e-01,7.104653865098953247e-03
6.464646464646465196e-01,5.622575525194406509e-03
6.565656565656565746e-01,4.417045973241329193e-03
6.666666666666667407e-01,3.443103749305009842e-03
6.767676767676767957e-01,2.661883365362882614e-03
6.868686868686869618e-01,2.039994811639189720e-03
6.969696969696970168e-01,1.548916567116975784e-03
7.070707070707071829e-01,1.164449844509363174e-03
7.171717171717172379e-01,8.661870379000902176e-04
7.272727272727272929e-01,6.370499031618237495e-04
7.373737373737374590e-01,4.628505848813802004e-04
7.474747474747475140e-01,3.318992094136774540e-04
7.575757575757576801e-01,2.346447145100682974e-04
7.676767676767677351e-01,1.633569336263462901e-04
7.777777777777777901e-01,1.118405562010593712e-04
7.878787878787879562e-01,7.518443453591316938e-05
7.979797979797980112e-01,4.954028190695680678e-05
8.080808080808081773e-01,3.193017255398444831e-05
8.181818181818182323e-01,2.008304363698698580e-05
8.282828282828283983e-01,1.229240479005966336e-05
8.383838383838384534e-01,7.297859156096819788e-06
8.484848484848485084e-01,4.186054866295307875e-06
8.585858585858586745e-01,2.308925559191266075e-06
8.686868686868687295e-01,1.217565568367717788e-06
8.787878787878788955e-01,6.094447257964930031e-07
8.888888888888889506e-01,2.869488184842339251e-07
8.989898989898991166e-01,1.256140365057945019e-07
9.090909090909091717e-01,5.034631556100066518e-08
9.191919191919192267e-01,1.809550376208335365e-08
9.292929292929293927e-01,5.664754887391154625e-09
9.393939393939394478e-01,1.479990463515434840e-09
9.494949494949496138e-01,3.020394490071964810e-10
9.595959595959596689e-01,4.309563123028326004e-11
9.696969696969697239e-01,3.492172913691082847e-12
9.797979797979798899e-01,1.007813353170322612e-13
9.898989898989899450e-01,2.336359861104103913e-16
1.000000000000000000e+00,3.703234549926306977e-25


==> figure-data/beta_ood_20000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,0.000000000000000000e+00
1.010101010101010222e-01,0.000000000000000000e+00
1.111111111111111188e-01,0.000000000000000000e+00
1.212121212121212155e-01,0.000000000000000000e+00
1.313131313131313260e-01,0.000000000000000000e+00
1.414141414141414366e-01,0.000000000000000000e+00
1.515151515151515194e-01,0.000000000000000000e+00
1.616161616161616299e-01,0.000000000000000000e+00
1.717171717171717404e-01,0.000000000000000000e+00
1.818181818181818232e-01,0.000000000000000000e+00
1.919191919191919338e-01,0.000000000000000000e+00
2.020202020202020443e-01,0.000000000000000000e+00
2.121212121212121271e-01,0.000000000000000000e+00
2.222222222222222376e-01,0.000000000000000000e+00
2.323232323232323482e-01,0.000000000000000000e+00
2.424242424242424310e-01,0.000000000000000000e+00
2.525252525252525415e-01,0.000000000000000000e+00
2.626262626262626521e-01,0.000000000000000000e+00
2.727272727272727626e-01,0.000000000000000000e+00
2.828282828282828731e-01,0.000000000000000000e+00
2.929292929292929282e-01,7.621892160410829319e-38
3.030303030303030387e-01,1.404852426279649957e-36
3.131313131313131493e-01,2.343683761897057803e-35
3.232323232323232598e-01,3.560887613981271166e-34
3.333333333333333703e-01,4.955152437833377260e-33
3.434343434343434809e-01,6.347732971135296947e-32
3.535353535353535914e-01,7.521090273227789536e-31
3.636363636363636465e-01,8.277307606286918351e-30
3.737373737373737570e-01,8.494801520737076749e-29
3.838383838383838675e-01,8.158692800926234268e-28
3.939393939393939781e-01,7.357761900150753216e-27
4.040404040404040886e-01,6.249434977251377624e-26
4.141414141414141992e-01,5.013468418549858378e-25
4.242424242424242542e-01,3.808624394711571102e-24
4.343434343434343647e-01,2.746444169531557585e-23
4.444444444444444753e-01,1.884228603346981916e-22
4.545454545454545858e-01,1.232407832030946302e-21
4.646464646464646964e-01,7.699604744590286801e-21
4.747474747474748069e-01,4.603279495903205722e-20
4.848484848484848619e-01,2.638012614799320854e-19
4.949494949494949725e-01,1.451352698016913053e-18
5.050505050505050830e-01,7.676944978277054768e-18
5.151515151515152491e-01,3.909516633126930527e-17
5.252525252525253041e-01,1.919199840350505233e-16
5.353535353535353591e-01,9.092781162953482606e-16
5.454545454545455252e-01,4.162266116215481218e-15
5.555555555555555802e-01,1.842751686377368248e-14
5.656565656565657463e-01,7.898085533026080740e-14
5.757575757575758013e-01,3.280065292727424309e-13
5.858585858585858563e-01,1.321006997366536151e-12
5.959595959595960224e-01,5.163223581322595734e-12
6.060606060606060774e-01,1.959904287474056872e-11
6.161616161616162435e-01,7.229808418607319709e-11
6.262626262626262985e-01,2.593255332694610615e-10
6.363636363636364646e-01,9.049623828083497301e-10
6.464646464646465196e-01,3.073852505863783335e-09
6.565656565656565746e-01,1.016685580168541492e-08
6.666666666666667407e-01,3.275635052091274702e-08
6.767676767676767957e-01,1.028356564347632229e-07
6.868686868686869618e-01,3.146629978800774552e-07
6.969696969696970168e-01,9.385827297592186369e-07
7.070707070707071829e-01,2.729495690800831653e-06
7.171717171717172379e-01,7.739152351859956980e-06
7.272727272727272929e-01,2.139450225513428450e-05
7.373737373737374590e-01,5.765750756836496294e-05
7.474747474747475140e-01,1.514536561444401741e-04
7.575757575757576801e-01,3.876529517583549023e-04
7.676767676767677351e-01,9.664369281381368637e-04
7.777777777777777901e-01,2.345528686419129372e-03
7.878787878787879562e-01,5.537940189242362976e-03
7.979797979797980112e-01,1.270949374884366989e-02
8.080808080808081773e-01,2.832207828760147095e-02
8.181818181818182323e-01,6.120317429304122925e-02
8.282828282828283983e-01,1.280512660741806030e-01
8.383838383838384534e-01,2.588829100131988525e-01
8.484848484848485084e-01,5.045291185379028320e-01
8.585858585858586745e-01,9.450020790100097656e-01
8.686868686868687295e-01,1.694826364517211914e+00
8.787878787878788955e-01,2.896787643432617188e+00
8.888888888888889506e-01,4.690198898315429688e+00
8.989898989898991166e-01,7.137472629547119141e+00
9.090909090909091717e-01,1.010303306579589844e+01
9.191919191919192267e-01,1.311430644989013672e+01
9.292929292929293927e-01,1.530141544342041016e+01
9.393939393939394478e-01,1.558200359344482422e+01
9.494949494949496138e-01,1.322934532165527344e+01
9.595959595959596689e-01,8.671599388122558594e+00
9.696969696969697239e-01,3.798861980438232422e+00
9.797979797979798899e-01,8.043153285980224609e-01
9.898989898989899450e-01,2.924174629151821136e-02
1.000000000000000000e+00,5.005810166380797455e-08


==> figure-data/beta_ood_200000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,1.469393253326416016e+00
2.020202020202020374e-02,2.637104988098144531e+00
3.030303030303030387e-02,3.530905008316040039e+00
4.040404040404040747e-02,4.190143585205078125e+00
5.050505050505051108e-02,4.651507377624511719e+00
6.060606060606060774e-02,4.947824478149414062e+00
7.070707070707071829e-02,5.107986450195312500e+00
8.080808080808081495e-02,5.157191276550292969e+00
9.090909090909091161e-02,5.117257595062255859e+00
1.010101010101010222e-01,5.006945133209228516e+00
1.111111111111111188e-01,4.842290401458740234e+00
1.212121212121212155e-01,4.636907100677490234e+00
1.313131313131313260e-01,4.402263641357421875e+00
1.414141414141414366e-01,4.147952556610107422e+00
1.515151515151515194e-01,3.881921052932739258e+00
1.616161616161616299e-01,3.610681056976318359e+00
1.717171717171717404e-01,3.339506149291992188e+00
1.818181818181818232e-01,3.072591543197631836e+00
1.919191919191919338e-01,2.813221693038940430e+00
2.020202020202020443e-01,2.563895702362060547e+00
2.121212121212121271e-01,2.326443672180175781e+00
2.222222222222222376e-01,2.102148532867431641e+00
2.323232323232323482e-01,1.891821026802062988e+00
2.424242424242424310e-01,1.695889353752136230e+00
2.525252525252525415e-01,1.514470338821411133e+00
2.626262626262626521e-01,1.347428202629089355e+00
2.727272727272727626e-01,1.194428801536560059e+00
2.828282828282828731e-01,1.054983377456665039e+00
2.929292929292929282e-01,9.284889101982116699e-01
3.030303030303030387e-01,8.142606019973754883e-01
3.131313131313131493e-01,7.115581035614013672e-01
3.232323232323232598e-01,6.196086406707763672e-01
3.333333333333333703e-01,5.376254916191101074e-01
3.434343434343434809e-01,4.648252725601196289e-01
3.535353535353535914e-01,4.004377722740173340e-01
3.636363636363636465e-01,3.437159359455108643e-01
3.737373737373737570e-01,2.939440906047821045e-01
3.838383838383838675e-01,2.504417002201080322e-01
3.939393939393939781e-01,2.125689983367919922e-01
4.040404040404040886e-01,1.797274351119995117e-01
4.141414141414141992e-01,1.513619869947433472e-01
4.242424242424242542e-01,1.269611418247222900e-01
4.343434343434343647e-01,1.060561835765838623e-01
4.444444444444444753e-01,8.822014927864074707e-02
4.545454545454545858e-01,7.306659221649169922e-02
4.646464646464646964e-01,6.024735420942306519e-02
4.747474747474748069e-01,4.945024475455284119e-02
4.848484848484848619e-01,4.039704427123069763e-02
4.949494949494949725e-01,3.284109011292457581e-02
5.050505050505050830e-01,2.656444907188415527e-02
5.151515151515152491e-01,2.137595601379871368e-02
5.252525252525253041e-01,1.710841432213783264e-02
5.353535353535353591e-01,1.361655816435813904e-02
5.454545454545455252e-01,1.077468693256378174e-02
5.555555555555555802e-01,8.474635891616344452e-03
5.656565656565657463e-01,6.623825524002313614e-03
5.757575757575758013e-01,5.143411923199892044e-03
5.858585858585858563e-01,3.966636955738067627e-03
5.959595959595960224e-01,3.037297166883945465e-03
6.060606060606060774e-01,2.308338880538940430e-03
6.161616161616162435e-01,1.740610459819436073e-03
6.262626262626262985e-01,1.301731332205235958e-03
6.363636363636364646e-01,9.651014697737991810e-04
6.464646464646465196e-01,7.090118015184998512e-04
6.565656565656565746e-01,5.158741259947419167e-04
6.666666666666667407e-01,3.715368802659213543e-04
6.767676767676767957e-01,2.647077781148254871e-04
6.868686868686869618e-01,1.864435034804046154e-04
6.969696969696970168e-01,1.297257986152544618e-04
7.070707070707071829e-01,8.909549069358035922e-05
7.171717171717172379e-01,6.034547914168797433e-05
7.272727272727272929e-01,4.026851092930883169e-05
7.373737373737374590e-01,2.644467349455226213e-05
7.474747474747475140e-01,1.706971488601993769e-05
7.575757575757576801e-01,1.081502614397322759e-05
7.676767676767677351e-01,6.715240942867239937e-06
7.777777777777777901e-01,4.079047812410863116e-06
7.878787878787879562e-01,2.419020347588229924e-06
7.979797979797980112e-01,1.397335154251777567e-06
8.080808080808081773e-01,7.841000524422270246e-07
8.181818181818182323e-01,4.260940045242023189e-07
8.282828282828283983e-01,2.234169329540236504e-07
8.383838383838384534e-01,1.125459050399513217e-07
8.484848484848485084e-01,5.418882764729460177e-08
8.585858585858586745e-01,2.478325100696565642e-08
8.686868686868687295e-01,1.068483168609191125e-08
8.787878787878788955e-01,4.301724754185443089e-09
8.888888888888889506e-01,1.598152721271617338e-09
8.989898989898991166e-01,5.395620616965857153e-10
9.090909090909091717e-01,1.622393747124917240e-10
9.191919191919192267e-01,4.227748706675527046e-11
9.292929292929293927e-01,9.188846732122168959e-12
9.393939393939394478e-01,1.574946553381528780e-12
9.494949494949496138e-01,1.951479478229725673e-13
9.595959595959596689e-01,1.511123887967206342e-14
9.696969696969697239e-01,5.565350041199983253e-16
9.797979797979798899e-01,5.281215684544835387e-18
9.898989898989899450e-01,1.825993124275139129e-21
1.000000000000000000e+00,5.037756629917567195e-33


==> figure-data/beta_ood_30000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,1.125184910935322496e-36
1.010101010101010222e-01,7.801729029730525780e-35
1.111111111111111188e-01,3.594476217112316057e-33
1.212121212121212155e-01,1.181541563960657684e-31
1.313131313131313260e-01,2.924846988122787147e-30
1.414141414141414366e-01,5.686195614272188727e-29
1.515151515151515194e-01,8.975829246625767276e-28
1.616161616161616299e-01,1.181711324905142420e-26
1.717171717171717404e-01,1.326350666695765995e-25
1.818181818181818232e-01,1.292442491412875617e-24
1.919191919191919338e-01,1.110129557582062278e-23
2.020202020202020443e-01,8.514293132553077302e-23
2.121212121212121271e-01,5.895274422348338767e-22
2.222222222222222376e-01,3.719949152511739616e-21
2.323232323232323482e-01,2.156806077248536339e-20
2.424242424242424310e-01,1.157233431779928402e-19
2.525252525252525415e-01,5.782118626789077784e-19
2.626262626262626521e-01,2.705243528542158138e-18
2.727272727272727626e-01,1.190989617922936456e-17
2.828282828282828731e-01,4.955400821788773528e-17
2.929292929292929282e-01,1.956194269019632817e-16
3.030303030303030387e-01,7.352303156891266608e-16
3.131313131313131493e-01,2.639276313096778834e-15
3.232323232323232598e-01,9.074662916453476308e-15
3.333333333333333703e-01,2.996243186827347860e-14
3.434343434343434809e-01,9.522404024152331115e-14
3.535353535353535914e-01,2.919209741557987625e-13
3.636363636363636465e-01,8.649407145372434158e-13
3.737373737373737570e-01,2.481304875109890951e-12
3.838383838383838675e-01,6.903387150120066096e-12
3.939393939393939781e-01,1.865486584651243618e-11
4.040404040404040886e-01,4.903086270324763518e-11
4.141414141414141992e-01,1.255035658731529224e-10
4.242424242424242542e-01,3.132325787635892311e-10
4.343434343434343647e-01,7.630874265807108259e-10
4.444444444444444753e-01,1.816465422521673645e-09
4.545454545454545858e-01,4.228938532691017826e-09
4.646464646464646964e-01,9.637616926738701295e-09
4.747474747474748069e-01,2.151773337288886978e-08
4.848484848484848619e-01,4.710198453494740534e-08
4.949494949494949725e-01,1.011587258403778833e-07
5.050505050505050830e-01,2.132924805664515588e-07
5.151515151515152491e-01,4.417934178491123021e-07
5.252525252525253041e-01,8.994571203402301762e-07
5.353535353535353591e-01,1.800892505343654193e-06
5.454545454545455252e-01,3.547745563992066309e-06
5.555555555555555802e-01,6.879748070787172765e-06
5.656565656565657463e-01,1.313792654400458559e-05
5.757575757575758013e-01,2.471644620527513325e-05
5.858585858585858563e-01,4.582482870318926871e-05
5.959595959595960224e-01,8.375592005904763937e-05
6.060606060606060774e-01,1.509579014964401722e-04
6.161616161616162435e-01,2.683713682927191257e-04
6.262626262626262985e-01,4.707172629423439503e-04
6.363636363636364646e-01,8.147425251081585884e-04
6.464646464646465196e-01,1.391857629641890526e-03
6.565656565656565746e-01,2.347184577956795692e-03
6.666666666666667407e-01,3.907792735844850540e-03
6.767676767676767957e-01,6.423743441700935364e-03
6.868686868686869618e-01,1.042664516717195511e-02
6.969696969696970168e-01,1.671135053038597107e-02
7.070707070707071829e-01,2.644751407206058502e-02
7.171717171717172379e-01,4.132794588804244995e-02
7.272727272727272929e-01,6.376054883003234863e-02
7.373737373737374590e-01,9.710646420717239380e-02
7.474747474747475140e-01,1.459671556949615479e-01
7.575757575757576801e-01,2.165037244558334351e-01
7.676767676767677351e-01,3.167710006237030029e-01
7.777777777777777901e-01,4.570141136646270752e-01
7.878787878787879562e-01,6.498491764068603516e-01
7.979797979797980112e-01,9.102186560630798340e-01
8.080808080808081773e-01,1.254956960678100586e+00
8.181818181818182323e-01,1.701748490333557129e+00
8.282828282828283983e-01,2.267277240753173828e+00
8.383838383838384534e-01,2.964267253875732422e+00
8.484848484848485084e-01,3.797326087951660156e+00
8.585858585858586745e-01,4.757475376129150391e+00
8.686868686868687295e-01,5.815826416015625000e+00
8.787878787878788955e-01,6.917057514190673828e+00
8.888888888888889506e-01,7.974402427673339844e+00
8.989898989898991166e-01,8.868626594543457031e+00
9.090909090909091717e-01,9.454352378845214844e+00
9.191919191919192267e-01,9.577672958374023438e+00
9.292929292929293927e-01,9.108426094055175781e+00
9.393939393939394478e-01,7.987249851226806641e+00
9.494949494949496138e-01,6.281005859375000000e+00
9.595959595959596689e-01,4.227110862731933594e+00
9.696969696969697239e-01,2.230290174484252930e+00
9.797979797979798899e-01,7.575973868370056152e-01
9.898989898989899450e-01,8.834985643625259399e-02
1.000000000000000000e+00,2.456000402162317187e-05


==> figure-data/beta_ood_300000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,1.622804284095764160e+00
2.020202020202020374e-02,2.961306095123291016e+00
3.030303030303030387e-02,3.977524280548095703e+00
4.040404040404040747e-02,4.708533287048339844e+00
5.050505050505051108e-02,5.197683811187744141e+00
6.060606060606060774e-02,5.486484527587890625e+00
7.070707070707071829e-02,5.612432003021240234e+00
8.080808080808081495e-02,5.608464717864990234e+00
9.090909090909091161e-02,5.503022193908691406e+00
1.010101010101010222e-01,5.320339679718017578e+00
1.111111111111111188e-01,5.080833911895751953e+00
1.212121212121212155e-01,4.801518917083740234e+00
1.313131313131313260e-01,4.496409416198730469e+00
1.414141414141414366e-01,4.176909446716308594e+00
1.515151515151515194e-01,3.852173566818237305e+00
1.616161616161616299e-01,3.529425382614135742e+00
1.717171717171717404e-01,3.214243650436401367e+00
1.818181818181818232e-01,2.910823822021484375e+00
1.919191919191919338e-01,2.622212171554565430e+00
2.020202020202020443e-01,2.350489854812622070e+00
2.121212121212121271e-01,2.096958637237548828e+00
2.222222222222222376e-01,1.862286806106567383e+00
2.323232323232323482e-01,1.646633744239807129e+00
2.424242424242424310e-01,1.449761986732482910e+00
2.525252525252525415e-01,1.271133661270141602e+00
2.626262626262626521e-01,1.109979510307312012e+00
2.727272727272727626e-01,9.653748869895935059e-01
2.828282828282828731e-01,8.362838029861450195e-01
2.929292929292929282e-01,7.216088771820068359e-01
3.030303030303030387e-01,6.202228665351867676e-01
3.131313131313131493e-01,5.309992432594299316e-01
3.232323232323232598e-01,4.528329372406005859e-01
3.333333333333333703e-01,3.846549391746520996e-01
3.434343434343434809e-01,3.254497647285461426e-01
3.535353535353535914e-01,2.742578983306884766e-01
3.636363636363636465e-01,2.301851958036422729e-01
3.737373737373737570e-01,1.924046128988265991e-01
3.838383838383838675e-01,1.601568460464477539e-01
3.939393939393939781e-01,1.327506452798843384e-01
4.040404040404040886e-01,1.095605492591857910e-01
4.141414141414141992e-01,9.002412110567092896e-02
4.242424242424242542e-01,7.363906502723693848e-02
4.343434343434343647e-01,5.995921418070793152e-02
4.444444444444444753e-01,4.859035834670066833e-02
4.545454545454545858e-01,3.918654471635818481e-02
4.646464646464646964e-01,3.144543990492820740e-02
4.747474747474748069e-01,2.510420233011245728e-02
4.848484848484848619e-01,1.993585377931594849e-02
4.949494949494949725e-01,1.574525050818920135e-02
5.050505050505050830e-01,1.236543897539377213e-02
5.151515151515152491e-01,9.654489345848560333e-03
5.252525252525253041e-01,7.492339704185724258e-03
5.353535353535353591e-01,5.777954123914241791e-03
5.454545454545455252e-01,4.426842555403709412e-03
5.555555555555555802e-01,3.368705278262495995e-03
5.656565656565657463e-01,2.545413793995976448e-03
5.757575757575758013e-01,1.909181359224021435e-03
5.858585858585858563e-01,1.420978107489645481e-03
5.959595959595960224e-01,1.049122423864901066e-03
6.060606060606060774e-01,7.680625421926379204e-04
6.161616161616162435e-01,5.573398666456341743e-04
6.262626262626262985e-01,4.006852977909147739e-04
6.363636363636364646e-01,2.852554316632449627e-04
6.464646464646465196e-01,2.009939780691638589e-04
6.565656565656565746e-01,1.400884357281029224e-04
6.666666666666667407e-01,9.652013250160962343e-05
6.767676767676767957e-01,6.569526885868981481e-05
6.868686868686869618e-01,4.413883652887307107e-05
6.969696969696970168e-01,2.924965156125836074e-05
7.070707070707071829e-01,1.910022547235712409e-05
7.171717171717172379e-01,1.227814573212526739e-05
7.272727272727272929e-01,7.761029337416402996e-06
7.373737373737374590e-01,4.817857643502065912e-06
7.474747474747475140e-01,2.933128826043684967e-06
7.575757575757576801e-01,1.748513795973849483e-06
7.676767676767677351e-01,1.018823923004674725e-06
7.777777777777777901e-01,5.790950581285869703e-07
7.878787878787879562e-01,3.203506082627427531e-07
7.979797979797980112e-01,1.720252811310274410e-07
8.080808080808081773e-01,8.939750273384561297e-08
8.181818181818182323e-01,4.480251902805321151e-08
8.282828282828283983e-01,2.156395417785006430e-08
8.383838383838384534e-01,9.919376431355431123e-09
8.484848484848485084e-01,4.335521719411872255e-09
8.585858585858586745e-01,1.787914927220413119e-09
8.686868686868687295e-01,6.896997972738461158e-10
8.787878787878788955e-01,2.462354486976181533e-10
8.888888888888889506e-01,8.027388476161689823e-11
8.989898989898991166e-01,2.348603603263832440e-11
9.090909090909091717e-01,6.027699173127842869e-12
9.191919191919192267e-01,1.315811717396420111e-12
9.292929292929293927e-01,2.339493887244109560e-13
9.393939393939394478e-01,3.179765410937611392e-14
9.494949494949496138e-01,2.994413299199747032e-15
9.595959595959596689e-01,1.657024349631782073e-16
9.696969696969697239e-01,3.956760971094835447e-18
9.797979797979798899e-01,2.038279496522783715e-20
9.898989898989899450e-01,2.479226925332711965e-24
1.000000000000000000e+00,2.092943513074860062e-37


==> figure-data/beta_ood_40000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,3.503351628139661620e-36
3.030303030303030387e-02,4.928255069971449382e-32
4.040404040404040747e-02,4.287910891189401018e-29
5.050505050505051108e-02,8.118337827836516321e-27
6.060606060606060774e-02,5.857248340878159736e-25
7.070707070707071829e-02,2.171381766793173796e-23
8.080808080808081495e-02,4.943946540846228480e-22
9.090909090909091161e-02,7.756797336923652926e-21
1.010101010101010222e-01,9.071559884663489543e-20
1.111111111111111188e-01,8.364005744556968596e-19
1.212121212121212155e-01,6.336407392177186311e-18
1.313131313131313260e-01,4.070188526181475644e-17
1.414141414141414366e-01,2.271606839264472821e-16
1.515151515151515194e-01,1.123074208500898785e-15
1.616161616161616299e-01,4.995872320706380015e-15
1.717171717171717404e-01,2.025287794730438323e-14
1.818181818181818232e-01,7.561747045583058768e-14
1.919191919191919338e-01,2.623379215683369070e-13
2.020202020202020443e-01,8.520281919235928036e-13
2.121212121212121271e-01,2.607228669071481875e-12
2.222222222222222376e-01,7.558178909128354661e-12
2.323232323232323482e-01,2.085630626535994736e-11
2.424242424242424310e-01,5.500966349103464381e-11
2.525252525252525415e-01,1.391887299861949145e-10
2.626262626262626521e-01,3.389410696552630498e-10
2.727272727272727626e-01,7.965985648894502447e-10
2.828282828282828731e-01,1.811510830229678959e-09
2.929292929292929282e-01,3.994998998280152591e-09
3.030303030303030387e-01,8.561383602057048847e-09
3.131313131313131493e-01,1.786157177718905587e-08
3.232323232323232598e-01,3.633800815805443563e-08
3.333333333333333703e-01,7.219635733690665802e-08
3.434343434343434809e-01,1.402733857958082808e-07
3.535353535353535914e-01,2.668570289188210154e-07
3.636363636363636465e-01,4.976434979653276969e-07
3.737373737373737570e-01,9.106274205805675592e-07
3.838383838383838675e-01,1.636675506233586930e-06
3.939393939393939781e-01,2.891755457312683575e-06
4.040404040404040886e-01,5.026759026804938912e-06
4.141414141414141992e-01,8.603269634477328509e-06
4.242424242424242542e-01,1.450731360819190741e-05
4.343434343434343647e-01,2.411733294138684869e-05
4.444444444444444753e-01,3.955036663683131337e-05
4.545454545454545858e-01,6.401525024557486176e-05
4.646464646464646964e-01,1.023165677906945348e-04
4.747474747474748069e-01,1.615632791072130203e-04
4.848484848484848619e-01,2.521514834370464087e-04
4.949494949494949725e-01,3.891130327247083187e-04
5.050505050505050830e-01,5.939470138400793076e-04
5.151515151515152491e-01,8.970735943876206875e-04
5.252525252525253041e-01,1.341081690043210983e-03
5.353535353535353591e-01,1.984986476600170135e-03
5.454545454545455252e-01,2.909735543653368950e-03
5.555555555555555802e-01,4.225258715450763702e-03
5.656565656565657463e-01,6.079326383769512177e-03
5.757575757575758013e-01,8.668691851198673248e-03
5.858585858585858563e-01,1.225264091044664383e-02
5.959595959595960224e-01,1.716959476470947266e-02
6.060606060606060774e-01,2.385677024722099304e-02
6.161616161616162435e-01,3.287330269813537598e-02
6.262626262626262985e-01,4.492686688899993896e-02
6.363636363636364646e-01,6.090407446026802063e-02
6.464646464646465196e-01,8.190272748470306396e-02
6.565656565656565746e-01,1.092672348022460938e-01
6.666666666666667407e-01,1.446243375539779663e-01
6.767676767676767957e-01,1.899161040782928467e-01
6.868686868686869618e-01,2.474314570426940918e-01
6.969696969696970168e-01,3.198246955871582031e-01
7.070707070707071829e-01,4.101221561431884766e-01
7.171717171717172379e-01,5.217105150222778320e-01
7.272727272727272929e-01,6.582911610603332520e-01
7.373737373737374590e-01,8.237982988357543945e-01
7.474747474747475140e-01,1.022277235984802246e+00
7.575757575757576801e-01,1.257679104804992676e+00
7.676767676767677351e-01,1.533613324165344238e+00
7.777777777777777901e-01,1.852989554405212402e+00
7.878787878787879562e-01,2.217585802078247070e+00
7.979797979797980112e-01,2.627530574798583984e+00
8.080808080808081773e-01,3.080663442611694336e+00
8.181818181818182323e-01,3.571856975555419922e+00
8.282828282828283983e-01,4.092284679412841797e+00
8.383838383838384534e-01,4.628700256347656250e+00
8.484848484848485084e-01,5.162821769714355469e+00
8.585858585858586745e-01,5.670910358428955078e+00
8.686868686868687295e-01,6.123756885528564453e+00
8.787878787878788955e-01,6.487194538116455078e+00
8.888888888888889506e-01,6.723463535308837891e+00
8.989898989898991166e-01,6.793621540069580078e+00
9.090909090909091717e-01,6.661375999450683594e+00
9.191919191919192267e-01,6.298485279083251953e+00
9.292929292929293927e-01,5.691884040832519531e+00
9.393939393939394478e-01,4.852405071258544922e+00
9.494949494949496138e-01,3.824157476425170898e+00
9.595959595959596689e-01,2.692935943603515625e+00
9.696969696969697239e-01,1.589729547500610352e+00
9.797979797979798899e-01,6.817157864570617676e-01
9.898989898989899450e-01,1.344147026538848877e-01
1.000000000000000000e+00,3.299979434814304113e-04


==> figure-data/beta_ood_400000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,1.610634684562683105e+00
2.020202020202020374e-02,3.262498140335083008e+00
3.030303030303030387e-02,4.582201480865478516e+00
4.040404040404040747e-02,5.533688068389892578e+00
5.050505050505051108e-02,6.146736621856689453e+00
6.060606060606060774e-02,6.471329689025878906e+00
7.070707070707071829e-02,6.561494827270507812e+00
8.080808080808081495e-02,6.468568325042724609e+00
9.090909090909091161e-02,6.238358497619628906e+00
1.010101010101010222e-01,5.910153865814208984e+00
1.111111111111111188e-01,5.516689777374267578e+00
1.212121212121212155e-01,5.084544658660888672e+00
1.313131313131313260e-01,4.634778499603271484e+00
1.414141414141414366e-01,4.183652877807617188e+00
1.515151515151515194e-01,3.743345260620117188e+00
1.616161616161616299e-01,3.322620153427124023e+00
1.717171717171717404e-01,2.927457571029663086e+00
1.818181818181818232e-01,2.561589717864990234e+00
1.919191919191919338e-01,2.226986169815063477e+00
2.020202020202020443e-01,1.924246311187744141e+00
2.121212121212121271e-01,1.652945280075073242e+00
2.222222222222222376e-01,1.411919593811035156e+00
2.323232323232323482e-01,1.199482798576354980e+00
2.424242424242424310e-01,1.013621211051940918e+00
2.525252525252525415e-01,8.521296977996826172e-01
2.626262626262626521e-01,7.127276062965393066e-01
2.727272727272727626e-01,5.931435227394104004e-01
2.828282828282828731e-01,4.911729693412780762e-01
2.929292929292929282e-01,4.047262668609619141e-01
3.030303030303030387e-01,3.318531811237335205e-01
3.131313131313131493e-01,2.707624733448028564e-01
3.232323232323232598e-01,2.198276072740554810e-01
3.333333333333333703e-01,1.775880604982376099e-01
3.434343434343434809e-01,1.427471935749053955e-01
3.535353535353535914e-01,1.141616031527519226e-01
3.636363636363636465e-01,9.083286672830581665e-02
3.737373737373737570e-01,7.189618051052093506e-02
3.838383838383838675e-01,5.660697817802429199e-02
3.939393939393939781e-01,4.432966187596321106e-02
4.040404040404040886e-01,3.452489897608757019e-02
4.141414141414141992e-01,2.673822268843650818e-02
4.242424242424242542e-01,2.058913558721542358e-02
4.343434343434343647e-01,1.576119102537631989e-02
4.444444444444444753e-01,1.199270039796829224e-02
4.545454545454545858e-01,9.068835526704788208e-03
4.646464646464646964e-01,6.814199965447187424e-03
4.747474747474748069e-01,5.086549557745456696e-03
4.848484848484848619e-01,3.771260147914290428e-03
4.949494949494949725e-01,2.776573877781629562e-03
5.050505050505050830e-01,2.029487164691090584e-03
5.151515151515152491e-01,1.472336705774068832e-03
5.252525252525253041e-01,1.059869653545320034e-03
5.353535353535353591e-01,7.568235741928219795e-04
5.454545454545455252e-01,5.359149072319269180e-04
5.555555555555555802e-01,3.761911648325622082e-04
5.656565656565657463e-01,2.616824640426784754e-04
5.757575757575758013e-01,1.803107879823073745e-04
5.858585858585858563e-01,1.230174530064687133e-04
5.959595959595960224e-01,8.306379459099844098e-05
6.060606060606060774e-01,5.548073750105686486e-05
6.161616161616162435e-01,3.663752795546315610e-05
6.262626262626262985e-01,2.390647568972781301e-05
6.363636363636364646e-01,1.540403536637313664e-05
6.464646464646465196e-01,9.794668585527688265e-06
6.565656565656565746e-01,6.141272024251520634e-06
6.666666666666667407e-01,3.793933501583524048e-06
6.767676767676767957e-01,2.307285740243969485e-06
6.868686868686869618e-01,1.379960281155945268e-06
6.969696969696970168e-01,8.108237352644209750e-07
7.070707070707071829e-01,4.674874105603521457e-07
7.171717171717172379e-01,2.641361902533390094e-07
7.272727272727272929e-01,1.460413443510333309e-07
7.373737373737374590e-01,7.888865383165466483e-08
7.474747474747475140e-01,4.155847932452161331e-08
7.575757575757576801e-01,2.130760634599937475e-08
7.676767676767677351e-01,1.060837728772412447e-08
7.777777777777777901e-01,5.115366796815123962e-09
7.878787878787879562e-01,2.381981056842619182e-09
7.979797979797980112e-01,1.067502863882907604e-09
8.080808080808081773e-01,4.586309942933297634e-10
8.181818181818182323e-01,1.880430811063149577e-10
8.282828282828283983e-01,7.318771283459923893e-11
8.383838383838384534e-01,2.687054051486725825e-11
8.484848484848485084e-01,9.236554229796745119e-12
8.585858585858586745e-01,2.945813081314807569e-12
8.686868686868687295e-01,8.620716445383036497e-13
8.787878787878788955e-01,2.283260386315433266e-13
8.888888888888889506e-01,5.379045462088755114e-14
8.989898989898991166e-01,1.102310889864854121e-14
9.090909090909091717e-01,1.908046534017534233e-15
9.191919191919192267e-01,2.680857954570880488e-16
9.292929292929293927e-01,2.891441264042385253e-17
9.393939393939394478e-01,2.206044371564621839e-18
9.494949494949496138e-01,1.048932742129891871e-19
9.595959595959596689e-01,2.513637293609385792e-21
9.696969696969697239e-01,2.039131918159948919e-23
9.797979797979798899e-01,2.291666043793514104e-26
9.898989898989899450e-01,2.061397910056789061e-31
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/beta_ood_5000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,0.000000000000000000e+00
3.030303030303030387e-02,0.000000000000000000e+00
4.040404040404040747e-02,0.000000000000000000e+00
5.050505050505051108e-02,0.000000000000000000e+00
6.060606060606060774e-02,0.000000000000000000e+00
7.070707070707071829e-02,0.000000000000000000e+00
8.080808080808081495e-02,0.000000000000000000e+00
9.090909090909091161e-02,0.000000000000000000e+00
1.010101010101010222e-01,0.000000000000000000e+00
1.111111111111111188e-01,0.000000000000000000e+00
1.212121212121212155e-01,0.000000000000000000e+00
1.313131313131313260e-01,0.000000000000000000e+00
1.414141414141414366e-01,0.000000000000000000e+00
1.515151515151515194e-01,0.000000000000000000e+00
1.616161616161616299e-01,0.000000000000000000e+00
1.717171717171717404e-01,0.000000000000000000e+00
1.818181818181818232e-01,0.000000000000000000e+00
1.919191919191919338e-01,0.000000000000000000e+00
2.020202020202020443e-01,0.000000000000000000e+00
2.121212121212121271e-01,0.000000000000000000e+00
2.222222222222222376e-01,0.000000000000000000e+00
2.323232323232323482e-01,0.000000000000000000e+00
2.424242424242424310e-01,0.000000000000000000e+00
2.525252525252525415e-01,0.000000000000000000e+00
2.626262626262626521e-01,0.000000000000000000e+00
2.727272727272727626e-01,0.000000000000000000e+00
2.828282828282828731e-01,0.000000000000000000e+00
2.929292929292929282e-01,0.000000000000000000e+00
3.030303030303030387e-01,0.000000000000000000e+00
3.131313131313131493e-01,0.000000000000000000e+00
3.232323232323232598e-01,0.000000000000000000e+00
3.333333333333333703e-01,0.000000000000000000e+00
3.434343434343434809e-01,0.000000000000000000e+00
3.535353535353535914e-01,0.000000000000000000e+00
3.636363636363636465e-01,0.000000000000000000e+00
3.737373737373737570e-01,0.000000000000000000e+00
3.838383838383838675e-01,0.000000000000000000e+00
3.939393939393939781e-01,0.000000000000000000e+00
4.040404040404040886e-01,0.000000000000000000e+00
4.141414141414141992e-01,0.000000000000000000e+00
4.242424242424242542e-01,0.000000000000000000e+00
4.343434343434343647e-01,0.000000000000000000e+00
4.444444444444444753e-01,0.000000000000000000e+00
4.545454545454545858e-01,0.000000000000000000e+00
4.646464646464646964e-01,0.000000000000000000e+00
4.747474747474748069e-01,0.000000000000000000e+00
4.848484848484848619e-01,0.000000000000000000e+00
4.949494949494949725e-01,0.000000000000000000e+00
5.050505050505050830e-01,0.000000000000000000e+00
5.151515151515152491e-01,0.000000000000000000e+00
5.252525252525253041e-01,0.000000000000000000e+00
5.353535353535353591e-01,0.000000000000000000e+00
5.454545454545455252e-01,0.000000000000000000e+00
5.555555555555555802e-01,0.000000000000000000e+00
5.656565656565657463e-01,0.000000000000000000e+00
5.757575757575758013e-01,0.000000000000000000e+00
5.858585858585858563e-01,0.000000000000000000e+00
5.959595959595960224e-01,0.000000000000000000e+00
6.060606060606060774e-01,0.000000000000000000e+00
6.161616161616162435e-01,0.000000000000000000e+00
6.262626262626262985e-01,0.000000000000000000e+00
6.363636363636364646e-01,0.000000000000000000e+00
6.464646464646465196e-01,0.000000000000000000e+00
6.565656565656565746e-01,0.000000000000000000e+00
6.666666666666667407e-01,2.552460444404814163e-37
6.767676767676767957e-01,2.163257719440632900e-35
6.868686868686869618e-01,1.681628055481793736e-33
6.969696969696970168e-01,1.200349591123249366e-31
7.070707070707071829e-01,7.875757231413255886e-30
7.171717171717172379e-01,4.753661177794239796e-28
7.272727272727272929e-01,2.641094601025885650e-26
7.373737373737374590e-01,1.351165297197527736e-24
7.474747474747475140e-01,6.366459021552931753e-23
7.575757575757576801e-01,2.762354913388239150e-21
7.676767676767677351e-01,1.103309398400625816e-19
7.777777777777777901e-01,4.053529522234963943e-18
7.878787878787879562e-01,1.368391917154468851e-16
7.979797979797980112e-01,4.238049730489849842e-15
8.080808080808081773e-01,1.201799212447243748e-13
8.181818181818182323e-01,3.112205805566592431e-12
8.282828282828283983e-01,7.335457935520039996e-11
8.383838383838384534e-01,1.567026397530923987e-09
8.484848484848485084e-01,3.018001848431595135e-08
8.585858585858586745e-01,5.205241677685989998e-07
8.686868686868687295e-01,7.972157618496567011e-06
8.787878787878788955e-01,1.072603918146342039e-04
8.888888888888889506e-01,1.250204397365450859e-03
8.989898989898991166e-01,1.239600777626037598e-02
9.090909090909091717e-01,1.020403653383255005e-01
9.191919191919192267e-01,6.744794249534606934e-01
9.292929292929293927e-01,3.415164709091186523e+00
9.393939393939394478e-01,1.235754680633544922e+01
9.494949494949496138e-01,2.867806434631347656e+01
9.595959595959596689e-01,3.558737564086914062e+01
9.696969696969697239e-01,1.678151893615722656e+01
9.797979797979798899e-01,1.395450949668884277e+00
9.898989898989899450e-01,1.762721105478703976e-03
1.000000000000000000e+00,1.095313987438949774e-16


==> figure-data/beta_ood_50000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,1.346864800980078996e-29
2.020202020202020374e-02,1.097517919961158179e-24
3.030303030303030387e-02,8.106320020792716410e-22
4.040404040404040747e-02,8.726796821465069621e-20
5.050505050505051108e-02,3.270000057786972091e-18
6.060606060606060774e-02,6.284726388275791971e-17
7.070707070707071829e-02,7.618925305885278828e-16
8.080808080808081495e-02,6.591470635096668279e-15
9.090909090909091161e-02,4.406910153096320337e-14
1.010101010101010222e-01,2.404154349558429438e-13
1.111111111111111188e-01,1.112509715427145718e-12
1.212121212121212155e-01,4.493610344935561329e-12
1.313131313131313260e-01,1.619100513383653350e-11
1.414141414141414366e-01,5.292730489991903653e-11
1.515151515151515194e-01,1.590846898658071495e-10
1.616161616161616299e-01,4.444355994337456650e-10
1.717171717171717404e-01,1.164270901909958411e-09
1.818181818181818232e-01,2.880971461394210564e-09
1.919191919191919338e-01,6.775195959818347546e-09
2.020202020202020443e-01,1.522138504128633940e-08
2.121212121212121271e-01,3.281350657857728947e-08
2.222222222222222376e-01,6.813441899566896609e-08
2.323232323232323482e-01,1.367182562717061955e-07
2.424242424242424310e-01,2.658754851836420130e-07
2.525252525252525415e-01,5.023564995099150110e-07
2.626262626262626521e-01,9.242605187864683103e-07
2.727272727272727626e-01,1.659116946939320769e-06
2.828282828282828731e-01,2.910841431003063917e-06
2.929292929292929282e-01,4.999193606636254117e-06
3.030303030303030387e-01,8.416407581535167992e-06
3.131313131313131493e-01,1.390752277075080201e-05
3.232323232323232598e-01,2.258210588479414582e-05
3.333333333333333703e-01,3.606745303841307759e-05
3.434343434343434809e-01,5.671718099620193243e-05
3.535353535353535914e-01,8.788802369963377714e-05
3.636363636363636465e-01,1.343080220976844430e-04
3.737373737373737570e-01,2.025533904088661075e-04
3.838383838383838675e-01,3.016661212313920259e-04
3.939393939393939781e-01,4.439405165612697601e-04
4.040404040404040886e-01,6.459135911427438259e-04
4.141414141414141992e-01,9.295985801145434380e-04
4.242424242424242542e-01,1.324016135185956955e-03
4.343434343434343647e-01,1.867042621597647667e-03
4.444444444444444753e-01,2.607678296044468880e-03
4.545454545454545858e-01,3.608713624998927116e-03
4.646464646464646964e-01,4.949924536049365997e-03
4.747474747474748069e-01,6.731794215738773346e-03
4.848484848484848619e-01,9.079791605472564697e-03
4.949494949494949725e-01,1.214929297566413879e-02
5.050505050505050830e-01,1.613120175898075104e-02
5.151515151515152491e-01,2.125800400972366333e-02
5.252525252525253041e-01,2.781067229807376862e-02
5.353535353535353591e-01,3.612585738301277161e-02
5.454545454545455252e-01,4.660383611917495728e-02
5.555555555555555802e-01,5.971628427505493164e-02
5.656565656565657463e-01,7.601445168256759644e-02
5.757575757575758013e-01,9.613709896802902222e-02
5.858585858585858563e-01,1.208175271749496460e-01
5.959595959595960224e-01,1.508896201848983765e-01
6.060606060606060774e-01,1.872922480106353760e-01
6.161616161616162435e-01,2.310713529586791992e-01
6.262626262626262985e-01,2.833781838417053223e-01
6.363636363636364646e-01,3.454655408859252930e-01
6.464646464646465196e-01,4.186752140522003174e-01
6.565656565656565746e-01,5.044227838516235352e-01
6.666666666666667407e-01,6.041717529296875000e-01
6.767676767676767957e-01,7.194024920463562012e-01
6.868686868686869618e-01,8.515671491622924805e-01
6.969696969696970168e-01,1.002033352851867676e+00
7.070707070707071829e-01,1.172023177146911621e+00
7.171717171717172379e-01,1.362522363662719727e+00
7.272727272727272929e-01,1.574196338653564453e+00
7.373737373737374590e-01,1.807267308235168457e+00
7.474747474747475140e-01,2.061411619186401367e+00
7.575757575757576801e-01,2.335603713989257812e+00
7.676767676767677351e-01,2.627986669540405273e+00
7.777777777777777901e-01,2.935717821121215820e+00
7.878787878787879562e-01,3.254815816879272461e+00
7.979797979797980112e-01,3.580043315887451172e+00
8.080808080808081773e-01,3.904751062393188477e+00
8.181818181818182323e-01,4.220837116241455078e+00
8.282828282828283983e-01,4.518679141998291016e+00
8.383838383838384534e-01,4.787195205688476562e+00
8.484848484848485084e-01,5.013976573944091797e+00
8.585858585858586745e-01,5.185559749603271484e+00
8.686868686868687295e-01,5.287861347198486328e+00
8.787878787878788955e-01,5.306810855865478516e+00
8.888888888888889506e-01,5.229237079620361328e+00
8.989898989898991166e-01,5.044018745422363281e+00
9.090909090909091717e-01,4.743589878082275391e+00
9.191919191919192267e-01,4.325765609741210938e+00
9.292929292929293927e-01,3.795921325683593750e+00
9.393939393939394478e-01,3.169479370117187500e+00
9.494949494949496138e-01,2.474546909332275391e+00
9.595959595959596689e-01,1.754403710365295410e+00
9.696969696969697239e-01,1.069166421890258789e+00
9.797979797979798899e-01,4.951015114784240723e-01
9.898989898989899450e-01,1.175319999456405640e-01
1.000000000000000000e+00,6.433230009861290455e-04


==> figure-data/beta_ood_500000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,1.124870777130126953e+00
2.020202020202020374e-02,3.035393476486206055e+00
3.030303030303030387e-02,4.881951808929443359e+00
4.040404040404040747e-02,6.342759132385253906e+00
5.050505050505051108e-02,7.322064876556396484e+00
6.060606060606060774e-02,7.835541725158691406e+00
7.070707070707071829e-02,7.950475215911865234e+00
8.080808080808081495e-02,7.752634525299072266e+00
9.090909090909091161e-02,7.328181266784667969e+00
1.010101010101010222e-01,6.754459857940673828e+00
1.111111111111111188e-01,6.096038341522216797e+00
1.212121212121212155e-01,5.403783798217773438e+00
1.313131313131313260e-01,4.715678691864013672e+00
1.414141414141414366e-01,4.058426856994628906e+00
1.515151515151515194e-01,3.449389696121215820e+00
1.616161616161616299e-01,2.898519039154052734e+00
1.717171717171717404e-01,2.410148143768310547e+00
1.818181818181818232e-01,1.984520077705383301e+00
1.919191919191919338e-01,1.619066357612609863e+00
2.020202020202020443e-01,1.309412956237792969e+00
2.121212121212121271e-01,1.050172090530395508e+00
2.222222222222222376e-01,8.355137705802917480e-01
2.323232323232323482e-01,6.595824956893920898e-01
2.424242424242424310e-01,5.167676210403442383e-01
2.525252525252525415e-01,4.018883109092712402e-01
2.626262626262626521e-01,3.102787137031555176e-01
2.727272727272727626e-01,2.378367930650711060e-01
2.828282828282828731e-01,1.810140162706375122e-01
2.929292929292929282e-01,1.367953568696975708e-01
3.030303030303030387e-01,1.026508808135986328e-01
3.131313131313131493e-01,7.648646086454391479e-02
3.232323232323232598e-01,5.658830329775810242e-02
3.333333333333333703e-01,4.156902804970741272e-02
3.434343434343434809e-01,3.031716309487819672e-02
3.535353535353535914e-01,2.195078134536743164e-02
3.636363636363636465e-01,1.577655971050262451e-02
3.737373737373737570e-01,1.125458721071481705e-02
3.838383838383838675e-01,7.967966608703136444e-03
3.939393939393939781e-01,5.597638431936502457e-03
4.040404040404040886e-01,3.901529125869274139e-03
4.141414141414141992e-01,2.697504591196775436e-03
4.242424242424242542e-01,1.849718624725937843e-03
4.343434343434343647e-01,1.257700030691921711e-03
4.444444444444444753e-01,8.477711817249655724e-04
4.545454545454545858e-01,5.663796910084784031e-04
4.646464646464646964e-01,3.749322204384952784e-04
4.747474747474748069e-01,2.458616800140589476e-04
4.848484848484848619e-01,1.596593792783096433e-04
4.949494949494949725e-01,1.026420140988193452e-04
5.050505050505050830e-01,6.530237442348152399e-05
5.151515151515152491e-01,4.110070221940986812e-05
5.252525252525253041e-01,2.558077721914742142e-05
5.353535353535353591e-01,1.573748158989474177e-05
5.454545454545455252e-01,9.565732398186810315e-06
5.555555555555555802e-01,5.741823315474903211e-06
5.656565656565657463e-01,3.401729372853878886e-06
5.757575757575758013e-01,1.988026042454293929e-06
5.858585858585858563e-01,1.145383066614158452e-06
5.959595959595960224e-01,6.501335860775725450e-07
6.060606060606060774e-01,3.633012681802938459e-07
6.161616161616162435e-01,1.997150036459061084e-07
6.262626262626262985e-01,1.079127684988634428e-07
6.363636363636364646e-01,5.726144891582407581e-08
6.464646464646465196e-01,2.980918623052275507e-08
6.565656565656565746e-01,1.520809256305710733e-08
6.666666666666667407e-01,7.595026829676498892e-09
6.767676767676767957e-01,3.708198192953204853e-09
6.868686868686869618e-01,1.767516577544370193e-09
6.969696969696970168e-01,8.212287516684568800e-10
7.070707070707071829e-01,3.713072627142821602e-10
7.171717171717172379e-01,1.630614809844388446e-10
7.272727272727272929e-01,6.940887448125820924e-11
7.373737373737374590e-01,2.857066146166875598e-11
7.474747474747475140e-01,1.134322843987511931e-11
7.575757575757576801e-01,4.331101016025185046e-12
7.676767676767677351e-01,1.585187276581523363e-12
7.777777777777777901e-01,5.540658535273246255e-13
7.878787878787879562e-01,1.841621337849916329e-13
7.979797979797980112e-01,5.792707893220727655e-14
8.080808080808081773e-01,1.714550031085230325e-14
8.181818181818182323e-01,4.744399250094892551e-15
8.282828282828283983e-01,1.217974615240968120e-15
8.383838383838384534e-01,2.874671004303485169e-16
8.484848484848485084e-01,6.170743546843944927e-17
8.585858585858586745e-01,1.189096615091108852e-17
8.686868686868687295e-01,2.024333677297188623e-18
8.787878787878788955e-01,2.984930095752529278e-19
8.888888888888889506e-01,3.718149388444583224e-20
8.989898989898991166e-01,3.788719850040147290e-21
9.090909090909091717e-01,3.027215984679927030e-22
9.191919191919192267e-01,1.790980889837661500e-23
9.292929292929293927e-01,7.239360749995120918e-25
9.393939393939394478e-01,1.777230280050657332e-26
9.494949494949496138e-01,2.207733458297434494e-28
9.595959595959596689e-01,1.022083216203816607e-30
9.696969696969697239e-01,9.939931557740299432e-34
9.797979797979798899e-01,5.606241468031197517e-38
9.898989898989899450e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/beta_ood_55000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,2.180283963680267334e-01
2.020202020202020374e-02,4.298414289951324463e-01
3.030303030303030387e-02,6.296873688697814941e-01
4.040404040404040747e-02,8.166507482528686523e-01
5.050505050505051108e-02,9.905598163604736328e-01
6.060606060606060774e-02,1.151526808738708496e+00
7.070707070707071829e-02,1.299802780151367188e+00
8.080808080808081495e-02,1.435715913772583008e+00
9.090909090909091161e-02,1.559640169143676758e+00
1.010101010101010222e-01,1.671976804733276367e+00
1.111111111111111188e-01,1.773144245147705078e+00
1.212121212121212155e-01,1.863569974899291992e+00
1.313131313131313260e-01,1.943686723709106445e+00
1.414141414141414366e-01,2.013927459716796875e+00
1.515151515151515194e-01,2.074726343154907227e+00
1.616161616161616299e-01,2.126512765884399414e+00
1.717171717171717404e-01,2.169712305068969727e+00
1.818181818181818232e-01,2.204744338989257812e+00
1.919191919191919338e-01,2.232022523880004883e+00
2.020202020202020443e-01,2.251954078674316406e+00
2.121212121212121271e-01,2.264937400817871094e+00
2.222222222222222376e-01,2.271363735198974609e+00
2.323232323232323482e-01,2.271615743637084961e+00
2.424242424242424310e-01,2.266066789627075195e+00
2.525252525252525415e-01,2.255082607269287109e+00
2.626262626262626521e-01,2.239019155502319336e+00
2.727272727272727626e-01,2.218223571777343750e+00
2.828282828282828731e-01,2.193031787872314453e+00
2.929292929292929282e-01,2.163773059844970703e+00
3.030303030303030387e-01,2.130765199661254883e+00
3.131313131313131493e-01,2.094319105148315430e+00
3.232323232323232598e-01,2.054732561111450195e+00
3.333333333333333703e-01,2.012295246124267578e+00
3.434343434343434809e-01,1.967289090156555176e+00
3.535353535353535914e-01,1.919983506202697754e+00
3.636363636363636465e-01,1.870639920234680176e+00
3.737373737373737570e-01,1.819510459899902344e+00
3.838383838383838675e-01,1.766836643218994141e+00
3.939393939393939781e-01,1.712852001190185547e+00
4.040404040404040886e-01,1.657779932022094727e+00
4.141414141414141992e-01,1.601833581924438477e+00
4.242424242424242542e-01,1.545218586921691895e+00
4.343434343434343647e-01,1.488130331039428711e+00
4.444444444444444753e-01,1.430755257606506348e+00
4.545454545454545858e-01,1.373270273208618164e+00
4.646464646464646964e-01,1.315844774246215820e+00
4.747474747474748069e-01,1.258637189865112305e+00
4.848484848484848619e-01,1.201799511909484863e+00
4.949494949494949725e-01,1.145473718643188477e+00
5.050505050505050830e-01,1.089792251586914062e+00
5.151515151515152491e-01,1.034881114959716797e+00
5.252525252525253041e-01,9.808567762374877930e-01
5.353535353535353591e-01,9.278274774551391602e-01
5.454545454545455252e-01,8.758940100669860840e-01
5.555555555555555802e-01,8.251481652259826660e-01
5.656565656565657463e-01,7.756746411323547363e-01
5.757575757575758013e-01,7.275494933128356934e-01
5.858585858585858563e-01,6.808417439460754395e-01
5.959595959595960224e-01,6.356133818626403809e-01
6.060606060606060774e-01,5.919178724288940430e-01
6.161616161616162435e-01,5.498021841049194336e-01
6.262626262626262985e-01,5.093061327934265137e-01
6.363636363636364646e-01,4.704625904560089111e-01
6.464646464646465196e-01,4.332967996597290039e-01
6.565656565656565746e-01,3.978288471698760986e-01
6.666666666666667407e-01,3.640713095664978027e-01
6.767676767676767957e-01,3.320309221744537354e-01
6.868686868686869618e-01,3.017077147960662842e-01
6.969696969696970168e-01,2.730965912342071533e-01
7.070707070707071829e-01,2.461859732866287231e-01
7.171717171717172379e-01,2.209589183330535889e-01
7.272727272727272929e-01,1.973931938409805298e-01
7.373737373737374590e-01,1.754614412784576416e-01
7.474747474747475140e-01,1.551309227943420410e-01
7.575757575757576801e-01,1.363644152879714966e-01
7.676767676767677351e-01,1.191198676824569702e-01
7.777777777777777901e-01,1.033513545989990234e-01
7.878787878787879562e-01,8.900832384824752808e-02
7.979797979797980112e-01,7.603681832551956177e-02
8.080808080808081773e-01,6.437870860099792480e-02
8.181818181818182323e-01,5.397312343120574951e-02
8.282828282828283983e-01,4.475576803088188171e-02
8.383838383838384534e-01,3.665967285633087158e-02
8.484848484848485084e-01,2.961543202400207520e-02
8.585858585858586745e-01,2.355150133371353149e-02
8.686868686868687295e-01,1.839444600045681000e-02
8.787878787878788955e-01,1.406953576952219009e-02
8.888888888888889506e-01,1.050093863159418106e-02
8.989898989898991166e-01,7.612250279635190964e-03
9.090909090909091717e-01,5.326907616108655930e-03
9.191919191919192267e-01,3.568725893273949623e-03
9.292929292929293927e-01,2.262427005916833878e-03
9.393939393939394478e-01,1.334327971562743187e-03
9.494949494949496138e-01,7.130301091820001602e-04
9.595959595959596689e-01,3.302885452285408974e-04
9.696969696969697239e-01,1.220666454173624516e-04
9.797979797979798899e-01,2.987753759953193367e-05
9.898989898989899450e-01,2.673357812454923987e-06
1.000000000000000000e+00,8.284689045900961446e-10


==> figure-data/beta_ood_prealign.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.010101010101010187e-02,0.000000000000000000e+00
2.020202020202020374e-02,3.928480022531821835e-36
3.030303030303030387e-02,5.467997700957300265e-32
4.040404040404040747e-02,4.721724504676749220e-29
5.050505050505051108e-02,8.887316973055629813e-27
6.060606060606060774e-02,6.381260537046729380e-25
7.070707070707071829e-02,2.356005668645832090e-23
8.080808080808081495e-02,5.345272521292579873e-22
9.090909090909091161e-02,8.360137544282289467e-21
1.010101010101010222e-01,9.749605002652034784e-20
1.111111111111111188e-01,8.966116716288911588e-19
1.212121212121212155e-01,6.776638290851889234e-18
1.313131313131313260e-01,4.343565432057595887e-17
1.414141414141414366e-01,2.419284651338095933e-16
1.515151515151515194e-01,1.193829199925655442e-15
1.616161616161616299e-01,5.301266661707128985e-15
1.717171717171717404e-01,2.145496508319105766e-14
1.818181818181818232e-01,7.997924967705766219e-14
1.919191919191919338e-01,2.770534181847222888e-13
2.020202020202020443e-01,8.985387303997449671e-13
2.121212121212121271e-01,2.745778647852969989e-12
2.222222222222222376e-01,7.949418033559307872e-12
2.323232323232323482e-01,2.190831023540784628e-11
2.424242424242424310e-01,5.771476352389726117e-11
2.525252525252525415e-01,1.458635157103316260e-10
2.626262626262626521e-01,3.547954985361201352e-10
2.727272727272727626e-01,8.329513190297177516e-10
2.828282828282828731e-01,1.892178635998220670e-09
2.929292929292929282e-01,4.168635214796267974e-09
3.030303030303030387e-01,8.924617489469710563e-09
3.131313131313131493e-01,1.860138709730563278e-08
3.232323232323232598e-01,3.780746737902518362e-08
3.333333333333333703e-01,7.504699084392996156e-08
3.434343434343434809e-01,1.456813549793878337e-07
3.535353535353535914e-01,2.769031937077670591e-07
3.636363636363636465e-01,5.159348575034528039e-07
3.737373737373737570e-01,9.433099990019400138e-07
3.838383838383838675e-01,1.694022785159177147e-06
3.939393939393939781e-01,2.990677103298367001e-06
4.040404040404040886e-01,5.194602181290974841e-06
4.141414141414141992e-01,8.883615919330623001e-06
4.242424242424242542e-01,1.496862387284636497e-05
4.343434343434343647e-01,2.486558150849305093e-05
4.444444444444444753e-01,4.074726530234329402e-05
4.545454545454545858e-01,6.590448901988565922e-05
4.646464646464646964e-01,1.052606457960791886e-04
4.747474747474748069e-01,1.660942361922934651e-04
4.848484848484848619e-01,2.590415824670344591e-04
4.949494949494949725e-01,3.994689323008060455e-04
5.050505050505050830e-01,6.093370029702782631e-04
5.151515151515152491e-01,9.196933242492377758e-04
5.252525252525253041e-01,1.373976818285882473e-03
5.353535353535353591e-01,2.032322576269507408e-03
5.454545454545455252e-01,2.977164695039391518e-03
5.555555555555555802e-01,4.320345818996429443e-03
5.656565656565657463e-01,6.212096661329269409e-03
5.757575757575758013e-01,8.852287195622920990e-03
5.858585858585858563e-01,1.250411290675401688e-02
5.959595959595960224e-01,1.751078851521015167e-02
6.060606060606060774e-01,2.431533485651016235e-02
6.161616161616162435e-01,3.348390758037567139e-02
6.262626262626262985e-01,4.573243111371994019e-02
6.363636363636364646e-01,6.195687130093574524e-02
6.464646464646465196e-01,8.326593041419982910e-02
6.565656565656565746e-01,1.110156774520874023e-01
6.666666666666667407e-01,1.468455344438552856e-01
6.767676767676767957e-01,1.927106529474258423e-01
6.868686868686869618e-01,2.509126663208007812e-01
6.969696969696970168e-01,3.241169750690460205e-01
7.070707070707071829e-01,4.153600037097930908e-01
7.171717171717172379e-01,5.280314683914184570e-01
7.272727272727272929e-01,6.658336520195007324e-01
7.373737373737374590e-01,8.326898813247680664e-01
7.474747474747475140e-01,1.032625436782836914e+00
7.575757575757576801e-01,1.269556283950805664e+00
7.676767676767677351e-01,1.547042608261108398e+00
7.777777777777777901e-01,1.867921710014343262e+00
7.878787878787879562e-01,2.233883380889892578e+00
7.979797979797980112e-01,2.644945621490478516e+00
8.080808080808081773e-01,3.098808526992797852e+00
8.181818181818182323e-01,3.590196132659912109e+00
8.282828282828283983e-01,4.110127449035644531e+00
8.383838383838384534e-01,4.645185947418212891e+00
8.484848484848485084e-01,5.176947593688964844e+00
8.585858585858586745e-01,5.681574344635009766e+00
8.686868686868687295e-01,6.129804134368896484e+00
8.787878787878788955e-01,6.487534523010253906e+00
8.888888888888889506e-01,6.717188835144042969e+00
8.989898989898991166e-01,6.780165195465087891e+00
9.090909090909091717e-01,6.640704154968261719e+00
9.191919191919192267e-01,6.271279335021972656e+00
9.292929292929293927e-01,5.659704685211181641e+00
9.393939393939394478e-01,4.817725181579589844e+00
9.494949494949496138e-01,3.790292739868164062e+00
9.595959595959596689e-01,2.663634300231933594e+00
9.696969696969697239e-01,1.568424105644226074e+00
9.797979797979798899e-01,6.702410578727722168e-01
9.898989898989899450e-01,1.313930600881576538e-01
1.000000000000000000e+00,1.281832307577133179e-01


==> figure-data/id_hist.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,2.156000000000000624e-02
1.020408163265306006e-01,2.156000000000000624e-02
1.020408163265306006e-01,6.271999999999997022e-02
1.224489795918367319e-01,6.271999999999997022e-02
1.224489795918367319e-01,1.401400000000000423e-01
1.428571428571428492e-01,1.401400000000000423e-01
1.428571428571428492e-01,2.440200000000000702e-01
1.632653061224489666e-01,2.440200000000000702e-01
1.632653061224489666e-01,2.940000000000000946e-01
1.836734693877550839e-01,2.940000000000000946e-01
1.836734693877550839e-01,3.537800000000000944e-01
2.040816326530612013e-01,3.537800000000000944e-01
2.040816326530612013e-01,3.714200000000000834e-01
2.244897959183673186e-01,3.714200000000000834e-01
2.244897959183673186e-01,3.557399999999996121e-01
2.448979591836734637e-01,3.557399999999996121e-01
2.448979591836734637e-01,3.675000000000006040e-01
2.653061224489795533e-01,3.675000000000006040e-01
2.653061224489795533e-01,3.527999999999996139e-01
2.857142857142856984e-01,3.527999999999996139e-01
2.857142857142856984e-01,3.733800000000006003e-01
3.061224489795917880e-01,3.733800000000006003e-01
3.061224489795917880e-01,3.086999999999996969e-01
3.265306122448979331e-01,3.086999999999996969e-01
3.265306122448979331e-01,3.253599999999996495e-01
3.469387755102040782e-01,3.253599999999996495e-01
3.469387755102040782e-01,3.155600000000005068e-01
3.673469387755101678e-01,3.155600000000005068e-01
3.673469387755101678e-01,3.263399999999996304e-01
3.877551020408163129e-01,3.263399999999996304e-01
3.877551020408163129e-01,3.332000000000004958e-01
4.081632653061224025e-01,3.332000000000004958e-01
4.081632653061224025e-01,2.841999999999996751e-01
4.285714285714285476e-01,2.841999999999996751e-01
4.285714285714285476e-01,3.194800000000004858e-01
4.489795918367346372e-01,3.194800000000004858e-01
4.489795918367346372e-01,3.008599999999996832e-01
4.693877551020407823e-01,3.008599999999996832e-01
4.693877551020407823e-01,3.067399999999996796e-01
4.897959183673469274e-01,3.067399999999996796e-01
4.897959183673469274e-01,2.979199999999996851e-01
5.102040816326530726e-01,2.979199999999996851e-01
5.102040816326530726e-01,3.057600000000013085e-01
5.306122448979591066e-01,3.057600000000013085e-01
5.306122448979591066e-01,2.959599999999996678e-01
5.510204081632652517e-01,2.959599999999996678e-01
5.510204081632652517e-01,2.910599999999996523e-01
5.714285714285713969e-01,2.910599999999996523e-01
5.714285714285713969e-01,3.165399999999996550e-01
5.918367346938775420e-01,3.165399999999996550e-01
5.918367346938775420e-01,3.488800000000015222e-01
6.122448979591835760e-01,3.488800000000015222e-01
6.122448979591835760e-01,2.881199999999996542e-01
6.326530612244897211e-01,2.881199999999996542e-01
6.326530612244897211e-01,3.625999999999995893e-01
6.530612244897958663e-01,3.625999999999995893e-01
6.530612244897958663e-01,3.596599999999996466e-01
6.734693877551020114e-01,3.596599999999996466e-01
6.734693877551020114e-01,3.410399999999996212e-01
6.938775510204081565e-01,3.410399999999996212e-01
6.938775510204081565e-01,4.370800000000019114e-01
7.142857142857141906e-01,4.370800000000019114e-01
7.142857142857141906e-01,4.556999999999994944e-01
7.346938775510203357e-01,4.556999999999994944e-01
7.346938775510203357e-01,4.850999999999994761e-01
7.551020408163264808e-01,4.850999999999994761e-01
7.551020408163264808e-01,5.360599999999994258e-01
7.755102040816326259e-01,5.360599999999994258e-01
7.755102040816326259e-01,6.174000000000027244e-01
7.959183673469386600e-01,6.174000000000027244e-01
7.959183673469386600e-01,6.379799999999993254e-01
8.163265306122448051e-01,6.379799999999993254e-01
8.163265306122448051e-01,7.389199999999991331e-01
8.367346938775509502e-01,7.389199999999991331e-01
8.367346938775509502e-01,9.055199999999989924e-01
8.571428571428570953e-01,9.055199999999989924e-01
8.571428571428570953e-01,1.105439999999998868e+00
8.775510204081632404e-01,1.105439999999998868e+00
8.775510204081632404e-01,1.458240000000006420e+00
8.979591836734692745e-01,1.458240000000006420e+00
8.979591836734692745e-01,2.064859999999997697e+00
9.183673469387754196e-01,2.064859999999997697e+00
9.183673469387754196e-01,3.303579999999996630e+00
9.387755102040815647e-01,3.303579999999996630e+00
9.387755102040815647e-01,5.746719999999994499e+00
9.591836734693877098e-01,5.746719999999994499e+00
9.591836734693877098e-01,1.095933999999998854e+01
9.795918367346938549e-01,1.095933999999998854e+01
9.795918367346938549e-01,1.058301999999998877e+01
1.000000000000000000e+00,1.058301999999998877e+01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_10000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
8.163265306122448051e-01,0.000000000000000000e+00
8.163265306122448051e-01,0.000000000000000000e+00
8.367346938775509502e-01,0.000000000000000000e+00
8.367346938775509502e-01,0.000000000000000000e+00
8.571428571428570953e-01,0.000000000000000000e+00
8.571428571428570953e-01,0.000000000000000000e+00
8.775510204081632404e-01,0.000000000000000000e+00
8.775510204081632404e-01,1.470000000000006371e-02
8.979591836734692745e-01,1.470000000000006371e-02
8.979591836734692745e-01,2.293199999999997463e-01
9.183673469387754196e-01,2.293199999999997463e-01
9.183673469387754196e-01,3.541719999999995760e+00
9.387755102040815647e-01,3.541719999999995760e+00
9.387755102040815647e-01,2.527419999999997202e+01
9.591836734693877098e-01,2.527419999999997202e+01
9.591836734693877098e-01,1.980873999999997892e+01
9.795918367346938549e-01,1.980873999999997892e+01
9.795918367346938549e-01,1.313199999999998535e-01
1.000000000000000000e+00,1.313199999999998535e-01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_100000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,9.799999999999997515e-04
6.122448979591836593e-02,9.799999999999997515e-04
6.122448979591836593e-02,2.940000000000000772e-03
8.163265306122448328e-02,2.940000000000000772e-03
8.163265306122448328e-02,1.470000000000000473e-02
1.020408163265306006e-01,1.470000000000000473e-02
1.020408163265306006e-01,3.135999999999998511e-02
1.224489795918367319e-01,3.135999999999998511e-02
1.224489795918367319e-01,4.998000000000001053e-02
1.428571428571428492e-01,4.998000000000001053e-02
1.428571428571428492e-01,6.370000000000002049e-02
1.632653061224489666e-01,6.370000000000002049e-02
1.632653061224489666e-01,9.212000000000002131e-02
1.836734693877550839e-01,9.212000000000002131e-02
1.836734693877550839e-01,1.205400000000000360e-01
2.040816326530612013e-01,1.205400000000000360e-01
2.040816326530612013e-01,1.450400000000000300e-01
2.244897959183673186e-01,1.450400000000000300e-01
2.244897959183673186e-01,1.244599999999998485e-01
2.448979591836734637e-01,1.244599999999998485e-01
2.448979591836734637e-01,9.800000000000017031e-02
2.653061224489795533e-01,9.800000000000017031e-02
2.653061224489795533e-01,9.701999999999988411e-02
2.857142857142856984e-01,9.701999999999988411e-02
2.857142857142856984e-01,8.330000000000012395e-02
3.061224489795917880e-01,8.330000000000012395e-02
3.061224489795917880e-01,9.407999999999988594e-02
3.265306122448979331e-01,9.407999999999988594e-02
3.265306122448979331e-01,7.839999999999991420e-02
3.469387755102040782e-01,7.839999999999991420e-02
3.469387755102040782e-01,7.742000000000012760e-02
3.673469387755101678e-01,7.742000000000012760e-02
3.673469387755101678e-01,7.251999999999991786e-02
3.877551020408163129e-01,7.251999999999991786e-02
3.877551020408163129e-01,6.958000000000011398e-02
4.081632653061224025e-01,6.958000000000011398e-02
4.081632653061224025e-01,7.545999999999991603e-02
4.285714285714285476e-01,7.545999999999991603e-02
4.285714285714285476e-01,6.468000000000009853e-02
4.489795918367346372e-01,6.468000000000009853e-02
4.489795918367346372e-01,6.663999999999992152e-02
4.693877551020407823e-01,6.663999999999992152e-02
4.693877551020407823e-01,7.349999999999991263e-02
4.897959183673469274e-01,7.349999999999991263e-02
4.897959183673469274e-01,7.937999999999990897e-02
5.102040816326530726e-01,7.937999999999990897e-02
5.102040816326530726e-01,7.938000000000033918e-02
5.306122448979591066e-01,7.938000000000033918e-02
5.306122448979591066e-01,9.211999999999989641e-02
5.510204081632652517e-01,9.211999999999989641e-02
5.510204081632652517e-01,8.329999999999991578e-02
5.714285714285713969e-01,8.329999999999991578e-02
5.714285714285713969e-01,8.917999999999991212e-02
5.918367346938775420e-01,8.917999999999991212e-02
5.918367346938775420e-01,8.918000000000038396e-02
6.122448979591835760e-01,8.918000000000038396e-02
6.122448979591835760e-01,9.603999999999988935e-02
6.326530612244897211e-01,9.603999999999988935e-02
6.326530612244897211e-01,9.701999999999988411e-02
6.530612244897958663e-01,9.701999999999988411e-02
6.530612244897958663e-01,1.068199999999998734e-01
6.734693877551020114e-01,1.068199999999998734e-01
6.734693877551020114e-01,1.019199999999998857e-01
6.938775510204081565e-01,1.019199999999998857e-01
6.938775510204081565e-01,1.176000000000005097e-01
7.142857142857141906e-01,1.176000000000005097e-01
7.142857142857141906e-01,1.293599999999998640e-01
7.346938775510203357e-01,1.293599999999998640e-01
7.346938775510203357e-01,1.244599999999998485e-01
7.551020408163264808e-01,1.244599999999998485e-01
7.551020408163264808e-01,1.950199999999997769e-01
7.755102040816326259e-01,1.950199999999997769e-01
7.755102040816326259e-01,1.969800000000008489e-01
7.959183673469386600e-01,1.969800000000008489e-01
7.959183673469386600e-01,2.420599999999997476e-01
8.163265306122448051e-01,2.420599999999997476e-01
8.163265306122448051e-01,2.743999999999996997e-01
8.367346938775509502e-01,2.743999999999996997e-01
8.367346938775509502e-01,3.527999999999996139e-01
8.571428571428570953e-01,3.527999999999996139e-01
8.571428571428570953e-01,5.507599999999994722e-01
8.775510204081632404e-01,5.507599999999994722e-01
8.775510204081632404e-01,7.536200000000031762e-01
8.979591836734692745e-01,7.536200000000031762e-01
8.979591836734692745e-01,1.257339999999998570e+00
9.183673469387754196e-01,1.257339999999998570e+00
9.183673469387754196e-01,2.678339999999997278e+00
9.387755102040815647e-01,2.678339999999997278e+00
9.387755102040815647e-01,6.641459999999993258e+00
9.591836734693877098e-01,6.641459999999993258e+00
9.591836734693877098e-01,1.300067999999998669e+01
9.795918367346938549e-01,1.300067999999998669e+01
9.795918367346938549e-01,1.997435999999997591e+01
1.000000000000000000e+00,1.997435999999997591e+01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_20000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
8.163265306122448051e-01,0.000000000000000000e+00
8.163265306122448051e-01,9.799999999999988842e-04
8.367346938775509502e-01,9.799999999999988842e-04
8.367346938775509502e-01,2.449999999999997319e-02
8.571428571428570953e-01,2.449999999999997319e-02
8.571428571428570953e-01,1.391599999999998671e-01
8.775510204081632404e-01,1.391599999999998671e-01
8.775510204081632404e-01,4.214000000000018287e-01
8.979591836734692745e-01,4.214000000000018287e-01
8.979591836734692745e-01,1.987439999999997653e+00
9.183673469387754196e-01,1.987439999999997653e+00
9.183673469387754196e-01,9.614779999999989002e+00
9.387755102040815647e-01,9.614779999999989002e+00
9.387755102040815647e-01,2.346511999999997045e+01
9.591836734693877098e-01,2.346511999999997045e+01
9.591836734693877098e-01,1.227155999999998670e+01
9.795918367346938549e-01,1.227155999999998670e+01
9.795918367346938549e-01,1.075059999999998794e+00
1.000000000000000000e+00,1.075059999999998794e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_200000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,2.939999999999999905e-03
6.122448979591836593e-02,2.939999999999999905e-03
6.122448979591836593e-02,4.900000000000000709e-03
8.163265306122448328e-02,4.900000000000000709e-03
8.163265306122448328e-02,2.646000000000000435e-02
1.020408163265306006e-01,2.646000000000000435e-02
1.020408163265306006e-01,6.075999999999997375e-02
1.224489795918367319e-01,6.075999999999997375e-02
1.224489795918367319e-01,8.036000000000001475e-02
1.428571428571428492e-01,8.036000000000001475e-02
1.428571428571428492e-01,1.195600000000000412e-01
1.632653061224489666e-01,1.195600000000000412e-01
1.632653061224489666e-01,1.264200000000000323e-01
1.836734693877550839e-01,1.264200000000000323e-01
1.836734693877550839e-01,1.381800000000000250e-01
2.040816326530612013e-01,1.381800000000000250e-01
2.040816326530612013e-01,1.479800000000000282e-01
2.244897959183673186e-01,1.479800000000000282e-01
2.244897959183673186e-01,1.420999999999998376e-01
2.448979591836734637e-01,1.420999999999998376e-01
2.448979591836734637e-01,1.283800000000001884e-01
2.653061224489795533e-01,1.283800000000001884e-01
2.653061224489795533e-01,1.244599999999998485e-01
2.857142857142856984e-01,1.244599999999998485e-01
2.857142857142856984e-01,1.215200000000001973e-01
3.061224489795917880e-01,1.215200000000001973e-01
3.061224489795917880e-01,1.077999999999998681e-01
3.265306122448979331e-01,1.077999999999998681e-01
3.265306122448979331e-01,1.038799999999998891e-01
3.469387755102040782e-01,1.038799999999998891e-01
3.469387755102040782e-01,8.820000000000013940e-02
3.673469387755101678e-01,8.820000000000013940e-02
3.673469387755101678e-01,9.701999999999988411e-02
3.877551020408163129e-01,9.701999999999988411e-02
3.877551020408163129e-01,8.624000000000014987e-02
4.081632653061224025e-01,8.624000000000014987e-02
4.081632653061224025e-01,9.799999999999989275e-02
4.285714285714285476e-01,9.799999999999989275e-02
4.285714285714285476e-01,1.029000000000001580e-01
4.489795918367346372e-01,1.029000000000001580e-01
4.489795918367346372e-01,9.603999999999988935e-02
4.693877551020407823e-01,9.603999999999988935e-02
4.693877551020407823e-01,7.741999999999991944e-02
4.897959183673469274e-01,7.741999999999991944e-02
4.897959183673469274e-01,7.839999999999991420e-02
5.102040816326530726e-01,7.839999999999991420e-02
5.102040816326530726e-01,1.029000000000004356e-01
5.306122448979591066e-01,1.029000000000004356e-01
5.306122448979591066e-01,9.799999999999989275e-02
5.510204081632652517e-01,9.799999999999989275e-02
5.510204081632652517e-01,9.995999999999989616e-02
5.714285714285713969e-01,9.995999999999989616e-02
5.714285714285713969e-01,9.211999999999989641e-02
5.918367346938775420e-01,9.211999999999989641e-02
5.918367346938775420e-01,1.009400000000004322e-01
6.122448979591835760e-01,1.009400000000004322e-01
6.122448979591835760e-01,1.391599999999998671e-01
6.326530612244897211e-01,1.391599999999998671e-01
6.326530612244897211e-01,1.352399999999998603e-01
6.530612244897958663e-01,1.352399999999998603e-01
6.530612244897958663e-01,1.440599999999998271e-01
6.734693877551020114e-01,1.440599999999998271e-01
6.734693877551020114e-01,1.469999999999998253e-01
6.938775510204081565e-01,1.469999999999998253e-01
6.938775510204081565e-01,1.558200000000006802e-01
7.142857142857141906e-01,1.558200000000006802e-01
7.142857142857141906e-01,1.656199999999998229e-01
7.346938775510203357e-01,1.656199999999998229e-01
7.346938775510203357e-01,1.891399999999997805e-01
7.551020408163264808e-01,1.891399999999997805e-01
7.551020408163264808e-01,1.999199999999997923e-01
7.755102040816326259e-01,1.999199999999997923e-01
7.755102040816326259e-01,2.459800000000010589e-01
7.959183673469386600e-01,2.459800000000010589e-01
7.959183673469386600e-01,2.577399999999996916e-01
8.163265306122448051e-01,2.577399999999996916e-01
8.163265306122448051e-01,3.616199999999995529e-01
8.367346938775509502e-01,3.616199999999995529e-01
8.367346938775509502e-01,4.106199999999995409e-01
8.571428571428570953e-01,4.106199999999995409e-01
8.571428571428570953e-01,6.144599999999993400e-01
8.775510204081632404e-01,6.144599999999993400e-01
8.775510204081632404e-01,8.506400000000036155e-01
8.979591836734692745e-01,8.506400000000036155e-01
8.979591836734692745e-01,1.363179999999998504e+00
9.183673469387754196e-01,1.363179999999998504e+00
9.183673469387754196e-01,3.160499999999996312e+00
9.387755102040815647e-01,3.160499999999996312e+00
9.387755102040815647e-01,8.091859999999989839e+00
9.591836734693877098e-01,8.091859999999989839e+00
9.591836734693877098e-01,1.163357999999998604e+01
9.795918367346938549e-01,1.163357999999998604e+01
9.795918367346938549e-01,1.808001999999997977e+01
1.000000000000000000e+00,1.808001999999997977e+01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_30000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.755102040816326259e-01,2.940000000000012482e-03
7.959183673469386600e-01,2.940000000000012482e-03
7.959183673469386600e-01,1.077999999999998924e-02
8.163265306122448051e-01,1.077999999999998924e-02
8.163265306122448051e-01,3.037999999999996953e-02
8.367346938775509502e-01,3.037999999999996953e-02
8.367346938775509502e-01,9.799999999999989275e-02
8.571428571428570953e-01,9.799999999999989275e-02
8.571428571428570953e-01,3.949399999999995692e-01
8.775510204081632404e-01,3.949399999999995692e-01
8.775510204081632404e-01,1.534680000000006705e+00
8.979591836734692745e-01,1.534680000000006705e+00
8.979591836734692745e-01,5.843739999999993273e+00
9.183673469387754196e-01,5.843739999999993273e+00
9.183673469387754196e-01,1.493225999999998344e+01
9.387755102040815647e-01,1.493225999999998344e+01
9.387755102040815647e-01,1.566823999999998307e+01
9.591836734693877098e-01,1.566823999999998307e+01
9.591836734693877098e-01,8.227099999999991198e+00
9.795918367346938549e-01,8.227099999999991198e+00
9.795918367346938549e-01,2.256939999999997504e+00
1.000000000000000000e+00,2.256939999999997504e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_300000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,1.763999999999999943e-02
6.122448979591836593e-02,1.763999999999999943e-02
6.122448979591836593e-02,4.018000000000000738e-02
8.163265306122448328e-02,4.018000000000000738e-02
8.163265306122448328e-02,8.134000000000002339e-02
1.020408163265306006e-01,8.134000000000002339e-02
1.020408163265306006e-01,2.185399999999999010e-01
1.224489795918367319e-01,2.185399999999999010e-01
1.224489795918367319e-01,1.813000000000000445e-01
1.428571428571428492e-01,1.813000000000000445e-01
1.428571428571428492e-01,1.675800000000000345e-01
1.632653061224489666e-01,1.675800000000000345e-01
1.632653061224489666e-01,1.695400000000000240e-01
1.836734693877550839e-01,1.695400000000000240e-01
1.836734693877550839e-01,1.450400000000000300e-01
2.040816326530612013e-01,1.450400000000000300e-01
2.040816326530612013e-01,1.087800000000000156e-01
2.244897959183673186e-01,1.087800000000000156e-01
2.244897959183673186e-01,1.009399999999998909e-01
2.448979591836734637e-01,1.009399999999998909e-01
2.448979591836734637e-01,9.506000000000014438e-02
2.653061224489795533e-01,9.506000000000014438e-02
2.653061224489795533e-01,1.009399999999998909e-01
2.857142857142856984e-01,1.009399999999998909e-01
2.857142857142856984e-01,9.310000000000014098e-02
3.061224489795917880e-01,9.310000000000014098e-02
3.061224489795917880e-01,1.077999999999998681e-01
3.265306122448979331e-01,1.077999999999998681e-01
3.265306122448979331e-01,8.819999999999990348e-02
3.469387755102040782e-01,8.819999999999990348e-02
3.469387755102040782e-01,7.546000000000012420e-02
3.673469387755101678e-01,7.546000000000012420e-02
3.673469387755101678e-01,7.937999999999990897e-02
3.877551020408163129e-01,7.937999999999990897e-02
3.877551020408163129e-01,7.938000000000013101e-02
4.081632653061224025e-01,7.938000000000013101e-02
4.081632653061224025e-01,9.113999999999988777e-02
4.285714285714285476e-01,9.113999999999988777e-02
4.285714285714285476e-01,9.898000000000016507e-02
4.489795918367346372e-01,9.898000000000016507e-02
4.489795918367346372e-01,9.505999999999989458e-02
4.693877551020407823e-01,9.505999999999989458e-02
4.693877551020407823e-01,9.701999999999988411e-02
4.897959183673469274e-01,9.701999999999988411e-02
4.897959183673469274e-01,1.028999999999998943e-01
5.102040816326530726e-01,1.028999999999998943e-01
5.102040816326530726e-01,1.176000000000005097e-01
5.306122448979591066e-01,1.176000000000005097e-01
5.306122448979591066e-01,1.166199999999998765e-01
5.510204081632652517e-01,1.166199999999998765e-01
5.510204081632652517e-01,1.136799999999998784e-01
5.714285714285713969e-01,1.136799999999998784e-01
5.714285714285713969e-01,1.048599999999998977e-01
5.918367346938775420e-01,1.048599999999998977e-01
5.918367346938775420e-01,1.293600000000005579e-01
6.122448979591835760e-01,1.293600000000005579e-01
6.122448979591835760e-01,1.342599999999998517e-01
6.326530612244897211e-01,1.342599999999998517e-01
6.326530612244897211e-01,1.391599999999998671e-01
6.530612244897958663e-01,1.391599999999998671e-01
6.530612244897958663e-01,1.920799999999997787e-01
6.734693877551020114e-01,1.920799999999997787e-01
6.734693877551020114e-01,1.636599999999998056e-01
6.938775510204081565e-01,1.636599999999998056e-01
6.938775510204081565e-01,2.038400000000008816e-01
7.142857142857141906e-01,2.038400000000008816e-01
7.142857142857141906e-01,2.312799999999997358e-01
7.346938775510203357e-01,2.312799999999997358e-01
7.346938775510203357e-01,2.596999999999997089e-01
7.551020408163264808e-01,2.596999999999997089e-01
7.551020408163264808e-01,2.763599999999997170e-01
7.755102040816326259e-01,2.763599999999997170e-01
7.755102040816326259e-01,3.322200000000014586e-01
7.959183673469386600e-01,3.322200000000014586e-01
7.959183673469386600e-01,3.821999999999995401e-01
8.163265306122448051e-01,3.821999999999995401e-01
8.163265306122448051e-01,4.390399999999994862e-01
8.367346938775509502e-01,4.390399999999994862e-01
8.367346938775509502e-01,6.095599999999993246e-01
8.571428571428570953e-01,6.095599999999993246e-01
8.571428571428570953e-01,8.535799999999990062e-01
8.775510204081632404e-01,8.535799999999990062e-01
8.775510204081632404e-01,1.255380000000005492e+00
8.979591836734692745e-01,1.255380000000005492e+00
8.979591836734692745e-01,2.149139999999997830e+00
9.183673469387754196e-01,2.149139999999997830e+00
9.183673469387754196e-01,3.716159999999995911e+00
9.387755102040815647e-01,3.716159999999995911e+00
9.387755102040815647e-01,6.071099999999993280e+00
9.591836734693877098e-01,6.071099999999993280e+00
9.591836734693877098e-01,9.993059999999989174e+00
9.795918367346938549e-01,9.993059999999989174e+00
9.795918367346938549e-01,1.858079999999997867e+01
1.000000000000000000e+00,1.858079999999997867e+01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_40000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,3.920000000000017221e-03
7.142857142857141906e-01,3.920000000000017221e-03
7.142857142857141906e-01,6.859999999999991972e-03
7.346938775510203357e-01,6.859999999999991972e-03
7.346938775510203357e-01,1.763999999999997861e-02
7.551020408163264808e-01,1.763999999999997861e-02
7.551020408163264808e-01,3.429999999999996246e-02
7.755102040816326259e-01,3.429999999999996246e-02
7.755102040816326259e-01,7.056000000000030303e-02
7.959183673469386600e-01,7.056000000000030303e-02
7.959183673469386600e-01,1.420999999999998376e-01
8.163265306122448051e-01,1.420999999999998376e-01
8.163265306122448051e-01,4.321799999999995090e-01
8.367346938775509502e-01,4.321799999999995090e-01
8.367346938775509502e-01,8.261399999999990973e-01
8.571428571428570953e-01,8.261399999999990973e-01
8.571428571428570953e-01,1.438639999999998587e+00
8.775510204081632404e-01,1.438639999999998587e+00
8.775510204081632404e-01,2.972340000000012861e+00
8.979591836734692745e-01,2.972340000000012861e+00
8.979591836734692745e-01,5.895679999999993370e+00
9.183673469387754196e-01,5.895679999999993370e+00
9.183673469387754196e-01,9.391339999999988919e+00
9.387755102040815647e-01,9.391339999999988919e+00
9.387755102040815647e-01,1.040171999999998853e+01
9.591836734693877098e-01,1.040171999999998853e+01
9.591836734693877098e-01,1.108379999999998766e+01
9.795918367346938549e-01,1.108379999999998766e+01
9.795918367346938549e-01,6.282779999999992704e+00
1.000000000000000000e+00,6.282779999999992704e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_400000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,2.940000000000000772e-03
8.163265306122448328e-02,2.940000000000000772e-03
8.163265306122448328e-02,1.078000000000000312e-02
1.020408163265306006e-01,1.078000000000000312e-02
1.020408163265306006e-01,6.369999999999997886e-02
1.224489795918367319e-01,6.369999999999997886e-02
1.224489795918367319e-01,1.440600000000000491e-01
1.428571428571428492e-01,1.440600000000000491e-01
1.428571428571428492e-01,1.401400000000000423e-01
1.632653061224489666e-01,1.401400000000000423e-01
1.632653061224489666e-01,8.330000000000001292e-02
1.836734693877550839e-01,8.330000000000001292e-02
1.836734693877550839e-01,6.468000000000001526e-02
2.040816326530612013e-01,6.468000000000001526e-02
2.040816326530612013e-01,7.546000000000001318e-02
2.244897959183673186e-01,7.546000000000001318e-02
2.244897959183673186e-01,6.859999999999992493e-02
2.448979591836734637e-01,6.859999999999992493e-02
2.448979591836734637e-01,5.194000000000008332e-02
2.653061224489795533e-01,5.194000000000008332e-02
2.653061224489795533e-01,5.291999999999994625e-02
2.857142857142856984e-01,5.291999999999994625e-02
2.857142857142856984e-01,4.900000000000008515e-02
3.061224489795917880e-01,4.900000000000008515e-02
3.061224489795917880e-01,4.115999999999995357e-02
3.265306122448979331e-01,4.115999999999995357e-02
3.265306122448979331e-01,4.605999999999994821e-02
3.469387755102040782e-01,4.605999999999994821e-02
3.469387755102040782e-01,4.998000000000007992e-02
3.673469387755101678e-01,4.998000000000007992e-02
3.673469387755101678e-01,3.919999999999995710e-02
3.877551020408163129e-01,3.919999999999995710e-02
3.877551020408163129e-01,4.116000000000006459e-02
4.081632653061224025e-01,4.116000000000006459e-02
4.081632653061224025e-01,5.683999999999993918e-02
4.285714285714285476e-01,5.683999999999993918e-02
4.285714285714285476e-01,4.704000000000007481e-02
4.489795918367346372e-01,4.704000000000007481e-02
4.489795918367346372e-01,5.095999999999994284e-02
4.693877551020407823e-01,5.095999999999994284e-02
4.693877551020407823e-01,4.899999999999994638e-02
4.897959183673469274e-01,4.899999999999994638e-02
4.897959183673469274e-01,5.487999999999993578e-02
5.102040816326530726e-01,5.487999999999993578e-02
5.102040816326530726e-01,4.704000000000019971e-02
5.306122448979591066e-01,4.704000000000019971e-02
5.306122448979591066e-01,5.977999999999993735e-02
5.510204081632652517e-01,5.977999999999993735e-02
5.510204081632652517e-01,6.565999999999992676e-02
5.714285714285713969e-01,6.565999999999992676e-02
5.714285714285713969e-01,7.153999999999992310e-02
5.918367346938775420e-01,7.153999999999992310e-02
5.918367346938775420e-01,5.880000000000025484e-02
6.122448979591835760e-01,5.880000000000025484e-02
6.122448979591835760e-01,6.565999999999992676e-02
6.326530612244897211e-01,6.565999999999992676e-02
6.326530612244897211e-01,5.585999999999993748e-02
6.530612244897958663e-01,5.585999999999993748e-02
6.530612244897958663e-01,6.075999999999993906e-02
6.734693877551020114e-01,6.075999999999993906e-02
6.734693877551020114e-01,7.937999999999990897e-02
6.938775510204081565e-01,7.937999999999990897e-02
6.938775510204081565e-01,8.428000000000036851e-02
7.142857142857141906e-01,8.428000000000036851e-02
7.142857142857141906e-01,1.077999999999998681e-01
7.346938775510203357e-01,1.077999999999998681e-01
7.346938775510203357e-01,1.430799999999998462e-01
7.551020408163264808e-01,1.430799999999998462e-01
7.551020408163264808e-01,1.371999999999998499e-01
7.755102040816326259e-01,1.371999999999998499e-01
7.755102040816326259e-01,1.705200000000007265e-01
7.959183673469386600e-01,1.705200000000007265e-01
7.959183673469386600e-01,2.322599999999997444e-01
8.163265306122448051e-01,2.322599999999997444e-01
8.163265306122448051e-01,3.077199999999996605e-01
8.367346938775509502e-01,3.077199999999996605e-01
8.367346938775509502e-01,4.272799999999994935e-01
8.571428571428570953e-01,4.272799999999994935e-01
8.571428571428570953e-01,6.467999999999992644e-01
8.775510204081632404e-01,6.467999999999992644e-01
8.775510204081632404e-01,1.082900000000004637e+00
8.979591836734692745e-01,1.082900000000004637e+00
8.979591836734692745e-01,2.178539999999997701e+00
9.183673469387754196e-01,2.178539999999997701e+00
9.183673469387754196e-01,4.779459999999994935e+00
9.387755102040815647e-01,4.779459999999994935e+00
9.387755102040815647e-01,8.685739999999990246e+00
9.591836734693877098e-01,8.685739999999990246e+00
9.591836734693877098e-01,1.104851999999998924e+01
9.795918367346938549e-01,1.104851999999998924e+01
9.795918367346938549e-01,1.711961999999997985e+01
1.000000000000000000e+00,1.711961999999997985e+01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_5000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
8.163265306122448051e-01,0.000000000000000000e+00
8.163265306122448051e-01,1.959999999999997768e-03
8.367346938775509502e-01,1.959999999999997768e-03
8.367346938775509502e-01,1.077999999999998924e-02
8.571428571428570953e-01,1.077999999999998924e-02
8.571428571428570953e-01,5.977999999999993735e-02
8.775510204081632404e-01,5.977999999999993735e-02
8.775510204081632404e-01,2.185400000000009557e-01
8.979591836734692745e-01,2.185400000000009557e-01
8.979591836734692745e-01,1.541539999999998356e+00
9.183673469387754196e-01,1.541539999999998356e+00
9.183673469387754196e-01,1.205889999999998530e+01
9.387755102040815647e-01,1.205889999999998530e+01
9.387755102040815647e-01,3.149425999999996151e+01
9.591836734693877098e-01,3.149425999999996151e+01
9.591836734693877098e-01,3.614239999999996122e+00
9.795918367346938549e-01,3.614239999999996122e+00
9.795918367346938549e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_50000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,9.800000000000043052e-04
6.122448979591835760e-01,9.800000000000043052e-04
6.122448979591835760e-01,9.799999999999988842e-04
6.326530612244897211e-01,9.799999999999988842e-04
6.326530612244897211e-01,7.839999999999991073e-03
6.530612244897958663e-01,7.839999999999991073e-03
6.530612244897958663e-01,9.799999999999988842e-04
6.734693877551020114e-01,9.799999999999988842e-04
6.734693877551020114e-01,8.819999999999989307e-03
6.938775510204081565e-01,8.819999999999989307e-03
6.938775510204081565e-01,8.820000000000037879e-03
7.142857142857141906e-01,8.820000000000037879e-03
7.142857142857141906e-01,2.057999999999997678e-02
7.346938775510203357e-01,2.057999999999997678e-02
7.346938775510203357e-01,3.331999999999996076e-02
7.551020408163264808e-01,3.331999999999996076e-02
7.551020408163264808e-01,4.605999999999994821e-02
7.755102040816326259e-01,4.605999999999994821e-02
7.755102040816326259e-01,1.401400000000005974e-01
7.959183673469386600e-01,1.401400000000005974e-01
7.959183673469386600e-01,2.900799999999996714e-01
8.163265306122448051e-01,2.900799999999996714e-01
8.163265306122448051e-01,7.085399999999992815e-01
8.367346938775509502e-01,7.085399999999992815e-01
8.367346938775509502e-01,1.407279999999998532e+00
8.571428571428570953e-01,1.407279999999998532e+00
8.571428571428570953e-01,2.225579999999997671e+00
8.775510204081632404e-01,2.225579999999997671e+00
8.775510204081632404e-01,4.060140000000017402e+00
8.979591836734692745e-01,4.060140000000017402e+00
8.979591836734692745e-01,6.532679999999992937e+00
9.183673469387754196e-01,6.532679999999992937e+00
9.183673469387754196e-01,8.120279999999990395e+00
9.387755102040815647e-01,8.120279999999990395e+00
9.387755102040815647e-01,8.592639999999990508e+00
9.591836734693877098e-01,8.592639999999990508e+00
9.591836734693877098e-01,1.056047999999998765e+01
9.795918367346938549e-01,1.056047999999998765e+01
9.795918367346938549e-01,6.233779999999993215e+00
1.000000000000000000e+00,6.233779999999993215e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_500000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,7.840000000000001482e-03
8.163265306122448328e-02,7.840000000000001482e-03
8.163265306122448328e-02,4.508000000000000895e-02
1.020408163265306006e-01,4.508000000000000895e-02
1.020408163265306006e-01,1.087799999999999462e-01
1.224489795918367319e-01,1.087799999999999462e-01
1.224489795918367319e-01,1.087800000000000156e-01
1.428571428571428492e-01,1.087800000000000156e-01
1.428571428571428492e-01,1.528800000000000436e-01
1.632653061224489666e-01,1.528800000000000436e-01
1.632653061224489666e-01,1.421000000000000318e-01
1.836734693877550839e-01,1.421000000000000318e-01
1.836734693877550839e-01,8.722000000000001974e-02
2.040816326530612013e-01,8.722000000000001974e-02
2.040816326530612013e-01,9.310000000000001608e-02
2.244897959183673186e-01,9.310000000000001608e-02
2.244897959183673186e-01,6.369999999999992335e-02
2.448979591836734637e-01,6.369999999999992335e-02
2.448979591836734637e-01,6.566000000000010717e-02
2.653061224489795533e-01,6.566000000000010717e-02
2.653061224489795533e-01,5.389999999999993407e-02
2.857142857142856984e-01,5.389999999999993407e-02
2.857142857142856984e-01,5.782000000000009354e-02
3.061224489795917880e-01,5.782000000000009354e-02
3.061224489795917880e-01,6.271999999999992859e-02
3.265306122448979331e-01,6.271999999999992859e-02
3.265306122448979331e-01,5.095999999999994284e-02
3.469387755102040782e-01,5.095999999999994284e-02
3.469387755102040782e-01,4.606000000000007311e-02
3.673469387755101678e-01,4.606000000000007311e-02
3.673469387755101678e-01,5.781999999999993395e-02
3.877551020408163129e-01,5.781999999999993395e-02
3.877551020408163129e-01,4.312000000000007494e-02
4.081632653061224025e-01,4.312000000000007494e-02
4.081632653061224025e-01,4.409999999999995174e-02
4.285714285714285476e-01,4.409999999999995174e-02
4.285714285714285476e-01,5.488000000000008843e-02
4.489795918367346372e-01,5.488000000000008843e-02
4.489795918367346372e-01,5.291999999999994625e-02
4.693877551020407823e-01,5.291999999999994625e-02
4.693877551020407823e-01,6.173999999999992688e-02
4.897959183673469274e-01,6.173999999999992688e-02
4.897959183673469274e-01,7.839999999999991420e-02
5.102040816326530726e-01,7.839999999999991420e-02
5.102040816326530726e-01,8.036000000000034782e-02
5.306122448979591066e-01,8.036000000000034782e-02
5.306122448979591066e-01,7.839999999999991420e-02
5.510204081632652517e-01,7.839999999999991420e-02
5.510204081632652517e-01,8.133999999999991237e-02
5.714285714285713969e-01,8.133999999999991237e-02
5.714285714285713969e-01,9.505999999999989458e-02
5.918367346938775420e-01,9.505999999999989458e-02
5.918367346938775420e-01,8.428000000000036851e-02
6.122448979591835760e-01,8.428000000000036851e-02
6.122448979591835760e-01,9.603999999999988935e-02
6.326530612244897211e-01,9.603999999999988935e-02
6.326530612244897211e-01,1.048599999999998977e-01
6.530612244897958663e-01,1.048599999999998977e-01
6.530612244897958663e-01,1.156399999999998679e-01
6.734693877551020114e-01,1.156399999999998679e-01
6.734693877551020114e-01,1.371999999999998499e-01
6.938775510204081565e-01,1.371999999999998499e-01
6.938775510204081565e-01,1.587600000000006784e-01
7.142857142857141906e-01,1.587600000000006784e-01
7.142857142857141906e-01,1.714999999999998193e-01
7.346938775510203357e-01,1.714999999999998193e-01
7.346938775510203357e-01,2.234399999999997499e-01
7.551020408163264808e-01,2.234399999999997499e-01
7.551020408163264808e-01,2.685199999999997034e-01
7.755102040816326259e-01,2.685199999999997034e-01
7.755102040816326259e-01,3.116400000000013604e-01
7.959183673469386600e-01,3.116400000000013604e-01
7.959183673469386600e-01,3.714199999999995838e-01
8.163265306122448051e-01,3.714199999999995838e-01
8.163265306122448051e-01,5.272399999999993758e-01
8.367346938775509502e-01,5.272399999999993758e-01
8.367346938775509502e-01,6.624799999999992917e-01
8.571428571428570953e-01,6.624799999999992917e-01
8.571428571428570953e-01,1.076039999999998775e+00
8.775510204081632404e-01,1.076039999999998775e+00
8.775510204081632404e-01,1.641500000000007065e+00
8.979591836734692745e-01,1.641500000000007065e+00
8.979591836734692745e-01,2.609739999999997284e+00
9.183673469387754196e-01,2.609739999999997284e+00
9.183673469387754196e-01,4.105219999999995650e+00
9.387755102040815647e-01,4.105219999999995650e+00
9.387755102040815647e-01,5.938799999999993418e+00
9.591836734693877098e-01,5.938799999999993418e+00
9.591836734693877098e-01,9.305099999999988825e+00
9.795918367346938549e-01,9.305099999999988825e+00
9.795918367346938549e-01,1.921583999999997872e+01
1.000000000000000000e+00,1.921583999999997872e+01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_55000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,9.800000000000001852e-04
8.163265306122448328e-02,9.800000000000001852e-04
8.163265306122448328e-02,7.840000000000001482e-03
1.020408163265306006e-01,7.840000000000001482e-03
1.020408163265306006e-01,2.057999999999999066e-02
1.224489795918367319e-01,2.057999999999999066e-02
1.224489795918367319e-01,1.764000000000000290e-02
1.428571428571428492e-01,1.764000000000000290e-02
1.428571428571428492e-01,3.332000000000000933e-02
1.632653061224489666e-01,3.332000000000000933e-02
1.632653061224489666e-01,3.038000000000000769e-02
1.836734693877550839e-01,3.038000000000000769e-02
1.836734693877550839e-01,4.606000000000001066e-02
2.040816326530612013e-01,4.606000000000001066e-02
2.040816326530612013e-01,8.722000000000001974e-02
2.244897959183673186e-01,8.722000000000001974e-02
2.244897959183673186e-01,1.303399999999998449e-01
2.448979591836734637e-01,1.303399999999998449e-01
2.448979591836734637e-01,1.969800000000003215e-01
2.653061224489795533e-01,1.969800000000003215e-01
2.653061224489795533e-01,2.557799999999997298e-01
2.857142857142856984e-01,2.557799999999997298e-01
2.857142857142856984e-01,2.724400000000004596e-01
3.061224489795917880e-01,2.724400000000004596e-01
3.061224489795917880e-01,2.528399999999997316e-01
3.265306122448979331e-01,2.528399999999997316e-01
3.265306122448979331e-01,2.596999999999997089e-01
3.469387755102040782e-01,2.596999999999997089e-01
3.469387755102040782e-01,2.273600000000003674e-01
3.673469387755101678e-01,2.273600000000003674e-01
3.673469387755101678e-01,1.979599999999997750e-01
3.877551020408163129e-01,1.979599999999997750e-01
3.877551020408163129e-01,2.038400000000003265e-01
4.081632653061224025e-01,2.038400000000003265e-01
4.081632653061224025e-01,2.087399999999997868e-01
4.285714285714285476e-01,2.087399999999997868e-01
4.285714285714285476e-01,2.009000000000003283e-01
4.489795918367346372e-01,2.009000000000003283e-01
4.489795918367346372e-01,2.018799999999997818e-01
4.693877551020407823e-01,2.018799999999997818e-01
4.693877551020407823e-01,2.116799999999997850e-01
4.897959183673469274e-01,2.116799999999997850e-01
4.897959183673469274e-01,1.714999999999998193e-01
5.102040816326530726e-01,1.714999999999998193e-01
5.102040816326530726e-01,2.146200000000009489e-01
5.306122448979591066e-01,2.146200000000009489e-01
5.306122448979591066e-01,2.224599999999997413e-01
5.510204081632652517e-01,2.224599999999997413e-01
5.510204081632652517e-01,2.116799999999997850e-01
5.714285714285713969e-01,2.116799999999997850e-01
5.714285714285713969e-01,2.322599999999997444e-01
5.918367346938775420e-01,2.322599999999997444e-01
5.918367346938775420e-01,2.283400000000009866e-01
6.122448979591835760e-01,2.283400000000009866e-01
6.122448979591835760e-01,2.224599999999997413e-01
6.326530612244897211e-01,2.224599999999997413e-01
6.326530612244897211e-01,2.351999999999997426e-01
6.530612244897958663e-01,2.351999999999997426e-01
6.530612244897958663e-01,2.685199999999997034e-01
6.734693877551020114e-01,2.685199999999997034e-01
6.734693877551020114e-01,2.802799999999996960e-01
6.938775510204081565e-01,2.802799999999996960e-01
6.938775510204081565e-01,3.361400000000014376e-01
7.142857142857141906e-01,3.361400000000014376e-01
7.142857142857141906e-01,3.351599999999996249e-01
7.346938775510203357e-01,3.351599999999996249e-01
7.346938775510203357e-01,3.557399999999996121e-01
7.551020408163264808e-01,3.557399999999996121e-01
7.551020408163264808e-01,4.341399999999994708e-01
7.755102040816326259e-01,4.341399999999994708e-01
7.755102040816326259e-01,4.390400000000018732e-01
7.959183673469386600e-01,4.390400000000018732e-01
7.959183673469386600e-01,5.605599999999993921e-01
8.163265306122448051e-01,5.605599999999993921e-01
8.163265306122448051e-01,6.634599999999992725e-01
8.367346938775509502e-01,6.634599999999992725e-01
8.367346938775509502e-01,8.398599999999991628e-01
8.571428571428570953e-01,8.398599999999991628e-01
8.571428571428570953e-01,1.074079999999998813e+00
8.775510204081632404e-01,1.074079999999998813e+00
8.775510204081632404e-01,1.409240000000006043e+00
8.979591836734692745e-01,1.409240000000006043e+00
8.979591836734692745e-01,2.086419999999997721e+00
9.183673469387754196e-01,2.086419999999997721e+00
9.183673469387754196e-01,3.654419999999996005e+00
9.387755102040815647e-01,3.654419999999996005e+00
9.387755102040815647e-01,7.326479999999992110e+00
9.591836734693877098e-01,7.326479999999992110e+00
9.591836734693877098e-01,1.398361999999998417e+01
9.795918367346938549e-01,1.398361999999998417e+01
9.795918367346938549e-01,1.014985999999998789e+01
1.000000000000000000e+00,1.014985999999998789e+01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/id_hist_prealign.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,3.920000000000017221e-03
7.142857142857141906e-01,3.920000000000017221e-03
7.142857142857141906e-01,6.859999999999991972e-03
7.346938775510203357e-01,6.859999999999991972e-03
7.346938775510203357e-01,1.763999999999997861e-02
7.551020408163264808e-01,1.763999999999997861e-02
7.551020408163264808e-01,3.429999999999996246e-02
7.755102040816326259e-01,3.429999999999996246e-02
7.755102040816326259e-01,7.056000000000030303e-02
7.959183673469386600e-01,7.056000000000030303e-02
7.959183673469386600e-01,1.420999999999998376e-01
8.163265306122448051e-01,1.420999999999998376e-01
8.163265306122448051e-01,4.321799999999995090e-01
8.367346938775509502e-01,4.321799999999995090e-01
8.367346938775509502e-01,8.261399999999990973e-01
8.571428571428570953e-01,8.261399999999990973e-01
8.571428571428570953e-01,1.438639999999998587e+00
8.775510204081632404e-01,1.438639999999998587e+00
8.775510204081632404e-01,2.972340000000012861e+00
8.979591836734692745e-01,2.972340000000012861e+00
8.979591836734692745e-01,5.895679999999993370e+00
9.183673469387754196e-01,5.895679999999993370e+00
9.183673469387754196e-01,9.391339999999988919e+00
9.387755102040815647e-01,9.391339999999988919e+00
9.387755102040815647e-01,1.040171999999998853e+01
9.591836734693877098e-01,1.040171999999998853e+01
9.591836734693877098e-01,1.108379999999998766e+01
9.795918367346938549e-01,1.108379999999998766e+01
9.795918367346938549e-01,6.282779999999992704e+00
1.000000000000000000e+00,6.282779999999992704e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/imagenet100-acc.csv <==
Wall time,Step,Value
1708372188.01559,0,0.019200000911951065
1708375747.211815,5000,0.2712000012397766
1708380669.126469,10000,0.49880000948905945
1708385857.141889,15000,0.574400007724762
1708391098.51868,20000,0.6092000007629395
1708396326.965954,25000,0.6355999708175659
1708401333.285269,30000,0.6632000207901001
1708406680.973416,35000,0.6736000180244446
1708411862.982476,40000,0.6704000234603882
1708417094.33316,45000,0.6991999745368958
1708422786.268974,50000,0.7003999948501587
1708428696.414468,55000,0.6976000070571899
1708434411.401697,60000,0.7003999948501587
1708440788.350086,65000,0.7016000151634216
1708447412.716694,70000,0.7071999907493591
1708453011.966084,75000,0.7092000246047974
1708458576.889981,80000,0.7052000164985657
1708464522.407125,85000,0.7152000069618225
1708470915.535476,90000,0.7124000191688538
1708476667.004779,95000,0.7192000150680542
1708482585.358212,100000,0.7224000096321106


==> figure-data/imagenet100-auroc.csv <==
Wall time,Step,Value
1708372188.216572,0,0.47206398844718933
1708375748.181104,5000,0.5033590197563171
1708380670.50837,10000,0.7808617353439331
1708385857.982824,15000,0.8775256276130676
1708391100.692435,20000,0.9088497757911682
1708396329.200582,25000,0.9280712008476257
1708401337.886235,30000,0.9400889873504639
1708406682.303569,35000,0.9464852809906006
1708411863.635388,40000,0.9489214420318604
1708417097.500619,45000,0.9513084888458252
1708422788.890782,50000,0.9526950120925903
1708428699.367627,55000,0.9527318477630615
1708434415.018782,60000,0.9536430239677429
1708440789.552627,65000,0.9580727815628052
1708447413.931812,70000,0.9579607844352722
1708453015.228573,75000,0.9619868993759155
1708458578.950876,80000,0.9620462656021118
1708464524.357308,85000,0.9650599956512451
1708470920.056595,90000,0.9632326364517212
1708476669.594379,95000,0.9668558239936829
1708482586.235762,100000,0.9626662135124207


==> figure-data/ood_hist.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,1.959999999999999503e-03
6.122448979591836593e-02,1.959999999999999503e-03
6.122448979591836593e-02,1.058400000000000230e+00
8.163265306122448328e-02,1.058400000000000230e+00
8.163265306122448328e-02,3.874920000000001252e+00
1.020408163265306006e-01,3.874920000000001252e+00
1.020408163265306006e-01,4.408039999999997960e+00
1.224489795918367319e-01,4.408039999999997960e+00
1.224489795918367319e-01,5.096000000000000973e+00
1.428571428571428492e-01,5.096000000000000973e+00
1.428571428571428492e-01,5.140100000000001224e+00
1.632653061224489666e-01,5.140100000000001224e+00
1.632653061224489666e-01,4.198320000000001606e+00
1.836734693877550839e-01,4.198320000000001606e+00
1.836734693877550839e-01,3.287900000000000489e+00
2.040816326530612013e-01,3.287900000000000489e+00
2.040816326530612013e-01,2.510760000000000769e+00
2.244897959183673186e-01,2.510760000000000769e+00
2.244897959183673186e-01,1.993319999999997760e+00
2.448979591836734637e-01,1.993319999999997760e+00
2.448979591836734637e-01,1.598380000000002576e+00
2.653061224489795533e-01,1.598380000000002576e+00
2.653061224489795533e-01,1.282819999999998517e+00
2.857142857142856984e-01,1.282819999999998517e+00
2.857142857142856984e-01,1.046640000000001791e+00
3.061224489795917880e-01,1.046640000000001791e+00
3.061224489795917880e-01,8.986599999999990152e-01
3.265306122448979331e-01,8.986599999999990152e-01
3.265306122448979331e-01,7.555799999999991412e-01
3.469387755102040782e-01,7.555799999999991412e-01
3.469387755102040782e-01,7.114800000000011115e-01
3.673469387755101678e-01,7.114800000000011115e-01
3.673469387755101678e-01,5.958399999999993701e-01
3.877551020408163129e-01,5.958399999999993701e-01
3.877551020408163129e-01,5.782000000000009354e-01
4.081632653061224025e-01,5.782000000000009354e-01
4.081632653061224025e-01,5.115599999999994596e-01
4.285714285714285476e-01,5.115599999999994596e-01
4.285714285714285476e-01,4.655000000000007465e-01
4.489795918367346372e-01,4.655000000000007465e-01
4.489795918367346372e-01,4.057199999999995810e-01
4.693877551020407823e-01,4.057199999999995810e-01
4.693877551020407823e-01,3.880799999999995364e-01
4.897959183673469274e-01,3.880799999999995364e-01
4.897959183673469274e-01,3.243799999999996131e-01
5.102040816326530726e-01,3.243799999999996131e-01
5.102040816326530726e-01,3.341800000000014759e-01
5.306122448979591066e-01,3.341800000000014759e-01
5.306122448979591066e-01,3.194799999999996531e-01
5.510204081632652517e-01,3.194799999999996531e-01
5.510204081632652517e-01,3.086999999999996969e-01
5.714285714285713969e-01,3.086999999999996969e-01
5.714285714285713969e-01,3.292799999999996285e-01
5.918367346938775420e-01,3.292799999999996285e-01
5.918367346938775420e-01,2.959600000000012776e-01
6.122448979591835760e-01,2.959600000000012776e-01
6.122448979591835760e-01,3.214399999999996149e-01
6.326530612244897211e-01,3.214399999999996149e-01
6.326530612244897211e-01,3.155599999999996186e-01
6.530612244897958663e-01,3.155599999999996186e-01
6.530612244897958663e-01,2.626399999999997070e-01
6.734693877551020114e-01,2.626399999999997070e-01
6.734693877551020114e-01,2.538199999999997125e-01
6.938775510204081565e-01,2.538199999999997125e-01
6.938775510204081565e-01,2.430400000000010607e-01
7.142857142857141906e-01,2.430400000000010607e-01
7.142857142857141906e-01,2.930199999999996696e-01
7.346938775510203357e-01,2.930199999999996696e-01
7.346938775510203357e-01,2.930199999999996696e-01
7.551020408163264808e-01,2.930199999999996696e-01
7.551020408163264808e-01,3.028199999999996450e-01
7.755102040816326259e-01,3.028199999999996450e-01
7.755102040816326259e-01,2.989000000000013313e-01
7.959183673469386600e-01,2.989000000000013313e-01
7.959183673469386600e-01,3.184999999999996168e-01
8.163265306122448051e-01,3.184999999999996168e-01
8.163265306122448051e-01,3.224199999999996513e-01
8.367346938775509502e-01,3.224199999999996513e-01
8.367346938775509502e-01,3.312399999999996458e-01
8.571428571428570953e-01,3.312399999999996458e-01
8.571428571428570953e-01,3.606399999999995720e-01
8.775510204081632404e-01,3.606399999999995720e-01
8.775510204081632404e-01,4.057200000000017459e-01
8.979591836734692745e-01,4.057200000000017459e-01
8.979591836734692745e-01,4.703999999999994852e-01
9.183673469387754196e-01,4.703999999999994852e-01
9.183673469387754196e-01,5.291999999999994486e-01
9.387755102040815647e-01,5.291999999999994486e-01
9.387755102040815647e-01,5.850599999999993583e-01
9.591836734693877098e-01,5.850599999999993583e-01
9.591836734693877098e-01,3.214399999999996149e-01
9.795918367346938549e-01,3.214399999999996149e-01
9.795918367346938549e-01,5.095999999999994284e-02
1.000000000000000000e+00,5.095999999999994284e-02
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_10000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
8.163265306122448051e-01,0.000000000000000000e+00
8.163265306122448051e-01,0.000000000000000000e+00
8.367346938775509502e-01,0.000000000000000000e+00
8.367346938775509502e-01,9.799999999999988842e-04
8.571428571428570953e-01,9.799999999999988842e-04
8.571428571428570953e-01,1.959999999999997768e-03
8.775510204081632404e-01,1.959999999999997768e-03
8.775510204081632404e-01,2.352000000000009985e-02
8.979591836734692745e-01,2.352000000000009985e-02
8.979591836734692745e-01,4.605999999999995098e-01
9.183673469387754196e-01,4.605999999999995098e-01
9.183673469387754196e-01,6.641459999999993258e+00
9.387755102040815647e-01,6.641459999999993258e+00
9.387755102040815647e-01,2.955189999999996786e+01
9.591836734693877098e-01,2.955189999999996786e+01
9.591836734693877098e-01,1.231761999999998558e+01
9.795918367346938549e-01,1.231761999999998558e+01
9.795918367346938549e-01,1.959999999999997768e-03
1.000000000000000000e+00,1.959999999999997768e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_100000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,3.567199999999999815e-01
6.122448979591836593e-02,3.567199999999999815e-01
6.122448979591836593e-02,4.140500000000001180e+00
8.163265306122448328e-02,4.140500000000001180e+00
8.163265306122448328e-02,5.263580000000001036e+00
1.020408163265306006e-01,5.263580000000001036e+00
1.020408163265306006e-01,4.456059999999998134e+00
1.224489795918367319e-01,4.456059999999998134e+00
1.224489795918367319e-01,3.141880000000000450e+00
1.428571428571428492e-01,3.141880000000000450e+00
1.428571428571428492e-01,2.892960000000000420e+00
1.632653061224489666e-01,2.892960000000000420e+00
1.632653061224489666e-01,2.922360000000000735e+00
1.836734693877550839e-01,2.922360000000000735e+00
1.836734693877550839e-01,3.395700000000000607e+00
2.040816326530612013e-01,3.395700000000000607e+00
2.040816326530612013e-01,1.931580000000000519e+00
2.244897959183673186e-01,1.931580000000000519e+00
2.244897959183673186e-01,1.269099999999998563e+00
2.448979591836734637e-01,1.269099999999998563e+00
2.448979591836734637e-01,9.555000000000015703e-01
2.653061224489795533e-01,9.555000000000015703e-01
2.653061224489795533e-01,8.516199999999991554e-01
2.857142857142856984e-01,8.516199999999991554e-01
2.857142857142856984e-01,6.840400000000012026e-01
3.061224489795917880e-01,6.840400000000012026e-01
3.061224489795917880e-01,6.438599999999993218e-01
3.265306122448979331e-01,6.438599999999993218e-01
3.265306122448979331e-01,5.693799999999993311e-01
3.469387755102040782e-01,5.693799999999993311e-01
3.469387755102040782e-01,4.625600000000007483e-01
3.673469387755101678e-01,4.625600000000007483e-01
3.673469387755101678e-01,4.409999999999995035e-01
3.877551020408163129e-01,4.409999999999995035e-01
3.877551020408163129e-01,3.763200000000005985e-01
4.081632653061224025e-01,3.763200000000005985e-01
4.081632653061224025e-01,3.939599999999995883e-01
4.285714285714285476e-01,3.939599999999995883e-01
4.285714285714285476e-01,3.194800000000004858e-01
4.489795918367346372e-01,3.194800000000004858e-01
4.489795918367346372e-01,3.439799999999996194e-01
4.693877551020407823e-01,3.439799999999996194e-01
4.693877551020407823e-01,3.057599999999996987e-01
4.897959183673469274e-01,3.057599999999996987e-01
4.897959183673469274e-01,3.135999999999996568e-01
5.102040816326530726e-01,3.135999999999996568e-01
5.102040816326530726e-01,3.155600000000013949e-01
5.306122448979591066e-01,3.155600000000013949e-01
5.306122448979591066e-01,2.832199999999996942e-01
5.510204081632652517e-01,2.832199999999996942e-01
5.510204081632652517e-01,3.028199999999996450e-01
5.714285714285713969e-01,3.028199999999996450e-01
5.714285714285713969e-01,2.743999999999996997e-01
5.918367346938775420e-01,2.743999999999996997e-01
5.918367346938775420e-01,2.802800000000011948e-01
6.122448979591835760e-01,2.802800000000011948e-01
6.122448979591835760e-01,2.400999999999997581e-01
6.326530612244897211e-01,2.400999999999997581e-01
6.326530612244897211e-01,2.616599999999997261e-01
6.530612244897958663e-01,2.616599999999997261e-01
6.530612244897958663e-01,2.841999999999996751e-01
6.734693877551020114e-01,2.841999999999996751e-01
6.734693877551020114e-01,2.704799999999997207e-01
6.938775510204081565e-01,2.704799999999997207e-01
6.938775510204081565e-01,2.851800000000012103e-01
7.142857142857141906e-01,2.851800000000012103e-01
7.142857142857141906e-01,2.704799999999997207e-01
7.346938775510203357e-01,2.704799999999997207e-01
7.346938775510203357e-01,2.616599999999997261e-01
7.551020408163264808e-01,2.616599999999997261e-01
7.551020408163264808e-01,2.890999999999996906e-01
7.755102040816326259e-01,2.890999999999996906e-01
7.755102040816326259e-01,2.959600000000012776e-01
7.959183673469386600e-01,2.959600000000012776e-01
7.959183673469386600e-01,3.263399999999996304e-01
8.163265306122448051e-01,3.263399999999996304e-01
8.163265306122448051e-01,3.821999999999995401e-01
8.367346938775509502e-01,3.821999999999995401e-01
8.367346938775509502e-01,4.400199999999994671e-01
8.571428571428570953e-01,4.400199999999994671e-01
8.571428571428570953e-01,4.890199999999995106e-01
8.775510204081632404e-01,4.890199999999995106e-01
8.775510204081632404e-01,5.870200000000025398e-01
8.979591836734692745e-01,5.870200000000025398e-01
8.979591836734692745e-01,8.516199999999991554e-01
9.183673469387754196e-01,8.516199999999991554e-01
9.183673469387754196e-01,1.338679999999998538e+00
9.387755102040815647e-01,1.338679999999998538e+00
9.387755102040815647e-01,2.131499999999997730e+00
9.591836734693877098e-01,2.131499999999997730e+00
9.591836734693877098e-01,1.719899999999997986e+00
9.795918367346938549e-01,1.719899999999997986e+00
9.795918367346938549e-01,3.870999999999995556e-01
1.000000000000000000e+00,3.870999999999995556e-01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_20000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
7.959183673469386600e-01,3.625999999999995893e-02
8.163265306122448051e-01,3.625999999999995893e-02
8.163265306122448051e-01,1.812999999999997947e-01
8.367346938775509502e-01,1.812999999999997947e-01
8.367346938775509502e-01,7.006999999999993234e-01
8.571428571428570953e-01,7.006999999999993234e-01
8.571428571428570953e-01,2.734199999999997299e+00
8.775510204081632404e-01,2.734199999999997299e+00
8.775510204081632404e-01,5.618340000000024759e+00
8.979591836734692745e-01,5.618340000000024759e+00
8.979591836734692745e-01,8.663199999999990908e+00
9.183673469387754196e-01,8.663199999999990908e+00
9.183673469387754196e-01,1.400517999999998331e+01
9.387755102040815647e-01,1.400517999999998331e+01
9.387755102040815647e-01,1.505671999999998434e+01
9.591836734693877098e-01,1.505671999999998434e+01
9.591836734693877098e-01,2.004099999999997550e+00
9.795918367346938549e-01,2.004099999999997550e+00
9.795918367346938549e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_200000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,1.862000000000000113e-02
4.081632653061224164e-02,1.862000000000000113e-02
4.081632653061224164e-02,1.781639999999999668e+00
6.122448979591836593e-02,1.781639999999999668e+00
6.122448979591836593e-02,4.563860000000000916e+00
8.163265306122448328e-02,4.563860000000000916e+00
8.163265306122448328e-02,5.343940000000000801e+00
1.020408163265306006e-01,5.343940000000000801e+00
1.020408163265306006e-01,4.844139999999997670e+00
1.224489795918367319e-01,4.844139999999997670e+00
1.224489795918367319e-01,3.828860000000001040e+00
1.428571428571428492e-01,3.828860000000001040e+00
1.428571428571428492e-01,2.573480000000000434e+00
1.632653061224489666e-01,2.573480000000000434e+00
1.632653061224489666e-01,3.081120000000000747e+00
1.836734693877550839e-01,3.081120000000000747e+00
1.836734693877550839e-01,1.974700000000000566e+00
2.040816326530612013e-01,1.974700000000000566e+00
2.040816326530612013e-01,1.453340000000000298e+00
2.244897959183673186e-01,1.453340000000000298e+00
2.244897959183673186e-01,1.159339999999998705e+00
2.448979591836734637e-01,1.159339999999998705e+00
2.448979591836734637e-01,8.918000000000014804e-01
2.653061224489795533e-01,8.918000000000014804e-01
2.653061224489795533e-01,7.800799999999991075e-01
2.857142857142856984e-01,7.800799999999991075e-01
2.857142857142856984e-01,6.781600000000012063e-01
3.061224489795917880e-01,6.781600000000012063e-01
3.061224489795917880e-01,5.791799999999993620e-01
3.265306122448979331e-01,5.791799999999993620e-01
3.265306122448979331e-01,4.880399999999994742e-01
3.469387755102040782e-01,4.880399999999994742e-01
3.469387755102040782e-01,4.116000000000006320e-01
3.673469387755101678e-01,4.116000000000006320e-01
3.673469387755101678e-01,4.262999999999995127e-01
3.877551020408163129e-01,4.262999999999995127e-01
3.877551020408163129e-01,3.871000000000006658e-01
4.081632653061224025e-01,3.871000000000006658e-01
4.081632653061224025e-01,3.586799999999996102e-01
4.285714285714285476e-01,3.586799999999996102e-01
4.285714285714285476e-01,3.067400000000005122e-01
4.489795918367346372e-01,3.067400000000005122e-01
4.489795918367346372e-01,3.184999999999996168e-01
4.693877551020407823e-01,3.184999999999996168e-01
4.693877551020407823e-01,3.165399999999996550e-01
4.897959183673469274e-01,3.165399999999996550e-01
4.897959183673469274e-01,3.165399999999996550e-01
5.102040816326530726e-01,3.165399999999996550e-01
5.102040816326530726e-01,2.538200000000011003e-01
5.306122448979591066e-01,2.538200000000011003e-01
5.306122448979591066e-01,2.812599999999996769e-01
5.510204081632652517e-01,2.812599999999996769e-01
5.510204081632652517e-01,2.538199999999997125e-01
5.714285714285713969e-01,2.538199999999997125e-01
5.714285714285713969e-01,2.538199999999997125e-01
5.918367346938775420e-01,2.538199999999997125e-01
5.918367346938775420e-01,2.469600000000010676e-01
6.122448979591835760e-01,2.469600000000010676e-01
6.122448979591835760e-01,2.244199999999997586e-01
6.326530612244897211e-01,2.244199999999997586e-01
6.326530612244897211e-01,2.498999999999997057e-01
6.530612244897958663e-01,2.498999999999997057e-01
6.530612244897958663e-01,2.538199999999997125e-01
6.734693877551020114e-01,2.538199999999997125e-01
6.734693877551020114e-01,2.587199999999997280e-01
6.938775510204081565e-01,2.587199999999997280e-01
6.938775510204081565e-01,2.420600000000010521e-01
7.142857142857141906e-01,2.420600000000010521e-01
7.142857142857141906e-01,2.400999999999997581e-01
7.346938775510203357e-01,2.400999999999997581e-01
7.346938775510203357e-01,2.743999999999996997e-01
7.551020408163264808e-01,2.743999999999996997e-01
7.551020408163264808e-01,2.910599999999996523e-01
7.755102040816326259e-01,2.910599999999996523e-01
7.755102040816326259e-01,3.087000000000013622e-01
7.959183673469386600e-01,3.087000000000013622e-01
7.959183673469386600e-01,3.047799999999996623e-01
8.163265306122448051e-01,3.047799999999996623e-01
8.163265306122448051e-01,3.028199999999996450e-01
8.367346938775509502e-01,3.028199999999996450e-01
8.367346938775509502e-01,3.968999999999995865e-01
8.571428571428570953e-01,3.968999999999995865e-01
8.571428571428570953e-01,4.537399999999994771e-01
8.775510204081632404e-01,4.537399999999994771e-01
8.775510204081632404e-01,5.635000000000024434e-01
8.979591836734692745e-01,5.635000000000024434e-01
8.979591836734692745e-01,8.349599999999991473e-01
9.183673469387754196e-01,8.349599999999991473e-01
9.183673469387754196e-01,1.386699999999998489e+00
9.387755102040815647e-01,1.386699999999998489e+00
9.387755102040815647e-01,2.553879999999997263e+00
9.591836734693877098e-01,2.553879999999997263e+00
9.591836734693877098e-01,1.332799999999998652e+00
9.795918367346938549e-01,1.332799999999998652e+00
9.795918367346938549e-01,3.547599999999996312e-01
1.000000000000000000e+00,3.547599999999996312e-01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_30000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.142857142857141906e-01,1.273999999999998571e-02
7.346938775510203357e-01,1.273999999999998571e-02
7.346938775510203357e-01,5.781999999999993395e-02
7.551020408163264808e-01,5.781999999999993395e-02
7.551020408163264808e-01,2.773399999999996979e-01
7.755102040816326259e-01,2.773399999999996979e-01
7.755102040816326259e-01,7.154000000000030335e-01
7.959183673469386600e-01,7.154000000000030335e-01
7.959183673469386600e-01,1.137779999999998681e+00
8.163265306122448051e-01,1.137779999999998681e+00
8.163265306122448051e-01,1.506259999999998156e+00
8.367346938775509502e-01,1.506259999999998156e+00
8.367346938775509502e-01,2.477439999999997422e+00
8.571428571428570953e-01,2.477439999999997422e+00
8.571428571428570953e-01,4.902939999999994747e+00
8.775510204081632404e-01,4.902939999999994747e+00
8.775510204081632404e-01,6.771800000000029129e+00
8.979591836734692745e-01,6.771800000000029129e+00
8.979591836734692745e-01,1.000187999999998922e+01
9.183673469387754196e-01,1.000187999999998922e+01
9.183673469387754196e-01,1.426683999999998420e+01
9.387755102040815647e-01,1.426683999999998420e+01
9.387755102040815647e-01,6.406259999999993404e+00
9.591836734693877098e-01,6.406259999999993404e+00
9.591836734693877098e-01,4.576599999999995116e-01
9.795918367346938549e-01,4.576599999999995116e-01
9.795918367346938549e-01,7.839999999999991073e-03
1.000000000000000000e+00,7.839999999999991073e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_300000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,5.880000000000001198e-02
4.081632653061224164e-02,5.880000000000001198e-02
4.081632653061224164e-02,5.439000000000000057e+00
6.122448979591836593e-02,5.439000000000000057e+00
6.122448979591836593e-02,7.765520000000002199e+00
8.163265306122448328e-02,7.765520000000002199e+00
8.163265306122448328e-02,6.291600000000000747e+00
1.020408163265306006e-01,6.291600000000000747e+00
1.020408163265306006e-01,5.445859999999997925e+00
1.224489795918367319e-01,5.445859999999997925e+00
1.224489795918367319e-01,2.988020000000000564e+00
1.428571428571428492e-01,2.988020000000000564e+00
1.428571428571428492e-01,2.157960000000000544e+00
1.632653061224489666e-01,2.157960000000000544e+00
1.632653061224489666e-01,1.477840000000000265e+00
1.836734693877550839e-01,1.477840000000000265e+00
1.836734693877550839e-01,1.087800000000000322e+00
2.040816326530612013e-01,1.087800000000000322e+00
2.040816326530612013e-01,8.594600000000001128e-01
2.244897959183673186e-01,8.594600000000001128e-01
2.244897959183673186e-01,7.457799999999991103e-01
2.448979591836734637e-01,7.457799999999991103e-01
2.448979591836734637e-01,6.556200000000009798e-01
2.653061224489795533e-01,6.556200000000009798e-01
2.653061224489795533e-01,5.311599999999994104e-01
2.857142857142856984e-01,5.311599999999994104e-01
2.857142857142856984e-01,4.400200000000007439e-01
3.061224489795917880e-01,4.400200000000007439e-01
3.061224489795917880e-01,4.507999999999994789e-01
3.265306122448979331e-01,4.507999999999994789e-01
3.265306122448979331e-01,3.763199999999995438e-01
3.469387755102040782e-01,3.763199999999995438e-01
3.469387755102040782e-01,3.381000000000005112e-01
3.673469387755101678e-01,3.381000000000005112e-01
3.673469387755101678e-01,3.312399999999996458e-01
3.877551020408163129e-01,3.312399999999996458e-01
3.877551020408163129e-01,3.214400000000005031e-01
4.081632653061224025e-01,3.214400000000005031e-01
4.081632653061224025e-01,2.753799999999997361e-01
4.285714285714285476e-01,2.753799999999997361e-01
4.285714285714285476e-01,3.175200000000005240e-01
4.489795918367346372e-01,3.175200000000005240e-01
4.489795918367346372e-01,2.508799999999997143e-01
4.693877551020407823e-01,2.508799999999997143e-01
4.693877551020407823e-01,2.498999999999997057e-01
4.897959183673469274e-01,2.498999999999997057e-01
4.897959183673469274e-01,2.381399999999997408e-01
5.102040816326530726e-01,2.381399999999997408e-01
5.102040816326530726e-01,2.342200000000010107e-01
5.306122448979591066e-01,2.342200000000010107e-01
5.306122448979591066e-01,2.322599999999997444e-01
5.510204081632652517e-01,2.322599999999997444e-01
5.510204081632652517e-01,2.175599999999997536e-01
5.714285714285713969e-01,2.175599999999997536e-01
5.714285714285713969e-01,2.185399999999997345e-01
5.918367346938775420e-01,2.185399999999997345e-01
5.918367346938775420e-01,2.146200000000009489e-01
6.122448979591835760e-01,2.146200000000009489e-01
6.122448979591835760e-01,2.371599999999997321e-01
6.326530612244897211e-01,2.371599999999997321e-01
6.326530612244897211e-01,2.312799999999997358e-01
6.530612244897958663e-01,2.312799999999997358e-01
6.530612244897958663e-01,2.155999999999997363e-01
6.734693877551020114e-01,2.155999999999997363e-01
6.734693877551020114e-01,2.283399999999997376e-01
6.938775510204081565e-01,2.283399999999997376e-01
6.938775510204081565e-01,2.195200000000009366e-01
7.142857142857141906e-01,2.195200000000009366e-01
7.142857142857141906e-01,2.430399999999997562e-01
7.346938775510203357e-01,2.430399999999997562e-01
7.346938775510203357e-01,2.410799999999997389e-01
7.551020408163264808e-01,2.410799999999997389e-01
7.551020408163264808e-01,2.351999999999997426e-01
7.755102040816326259e-01,2.351999999999997426e-01
7.755102040816326259e-01,3.224200000000013722e-01
7.959183673469386600e-01,3.224200000000013722e-01
7.959183673469386600e-01,3.194799999999996531e-01
8.163265306122448051e-01,3.194799999999996531e-01
8.163265306122448051e-01,3.616199999999995529e-01
8.367346938775509502e-01,3.616199999999995529e-01
8.367346938775509502e-01,3.939599999999995883e-01
8.571428571428570953e-01,3.939599999999995883e-01
8.571428571428570953e-01,4.968599999999994132e-01
8.775510204081632404e-01,4.968599999999994132e-01
8.775510204081632404e-01,6.409200000000027098e-01
8.979591836734692745e-01,6.409200000000027098e-01
8.979591836734692745e-01,8.888599999999989842e-01
9.183673469387754196e-01,8.888599999999989842e-01
9.183673469387754196e-01,1.121119999999998784e+00
9.387755102040815647e-01,1.121119999999998784e+00
9.387755102040815647e-01,1.222059999999998592e+00
9.591836734693877098e-01,1.222059999999998592e+00
9.591836734693877098e-01,7.016799999999993043e-01
9.795918367346938549e-01,7.016799999999993043e-01
9.795918367346938549e-01,4.684399999999994679e-01
1.000000000000000000e+00,4.684399999999994679e-01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_40000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,3.135999999999996429e-02
6.326530612244897211e-01,3.135999999999996429e-02
6.326530612244897211e-01,1.999199999999997923e-01
6.530612244897958663e-01,1.999199999999997923e-01
6.530612244897958663e-01,2.655799999999997052e-01
6.734693877551020114e-01,2.655799999999997052e-01
6.734693877551020114e-01,3.851399999999995383e-01
6.938775510204081565e-01,3.851399999999995383e-01
6.938775510204081565e-01,5.497800000000023779e-01
7.142857142857141906e-01,5.497800000000023779e-01
7.142857142857141906e-01,9.790199999999990021e-01
7.346938775510203357e-01,9.790199999999990021e-01
7.346938775510203357e-01,1.390619999999998635e+00
7.551020408163264808e-01,1.390619999999998635e+00
7.551020408163264808e-01,1.762039999999998052e+00
7.755102040816326259e-01,1.762039999999998052e+00
7.755102040816326259e-01,2.159920000000009388e+00
7.959183673469386600e-01,2.159920000000009388e+00
7.959183673469386600e-01,2.746939999999997273e+00
8.163265306122448051e-01,2.746939999999997273e+00
8.163265306122448051e-01,3.580919999999995884e+00
8.367346938775509502e-01,3.580919999999995884e+00
8.367346938775509502e-01,4.393339999999994916e+00
8.571428571428570953e-01,4.393339999999994916e+00
8.571428571428570953e-01,5.650679999999994152e+00
8.775510204081632404e-01,5.650679999999994152e+00
8.775510204081632404e-01,7.104020000000030421e+00
8.979591836734692745e-01,7.104020000000030421e+00
8.979591836734692745e-01,8.276099999999990686e+00
9.183673469387754196e-01,8.276099999999990686e+00
9.183673469387754196e-01,6.519939999999992963e+00
9.387755102040815647e-01,6.519939999999992963e+00
9.387755102040815647e-01,2.520559999999997025e+00
9.591836734693877098e-01,2.520559999999997025e+00
9.591836734693877098e-01,4.635399999999995080e-01
9.795918367346938549e-01,4.635399999999995080e-01
9.795918367346938549e-01,2.057999999999997678e-02
1.000000000000000000e+00,2.057999999999997678e-02
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_400000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,1.754199999999999926e-01
4.081632653061224164e-02,1.754199999999999926e-01
4.081632653061224164e-02,2.772419999999999884e+00
6.122448979591836593e-02,2.772419999999999884e+00
6.122448979591836593e-02,4.801020000000001176e+00
8.163265306122448328e-02,4.801020000000001176e+00
8.163265306122448328e-02,4.657940000000000857e+00
1.020408163265306006e-01,4.657940000000000857e+00
1.020408163265306006e-01,4.544259999999998634e+00
1.224489795918367319e-01,4.544259999999998634e+00
1.224489795918367319e-01,4.100320000000000853e+00
1.428571428571428492e-01,4.100320000000000853e+00
1.428571428571428492e-01,2.828280000000000793e+00
1.632653061224489666e-01,2.828280000000000793e+00
1.632653061224489666e-01,1.926680000000000614e+00
1.836734693877550839e-01,1.926680000000000614e+00
1.836734693877550839e-01,1.561140000000000194e+00
2.040816326530612013e-01,1.561140000000000194e+00
2.040816326530612013e-01,1.236760000000000304e+00
2.244897959183673186e-01,1.236760000000000304e+00
2.244897959183673186e-01,9.721599999999990249e-01
2.448979591836734637e-01,9.721599999999990249e-01
2.448979591836734637e-01,8.506400000000012840e-01
2.653061224489795533e-01,8.506400000000012840e-01
2.653061224489795533e-01,7.545999999999991603e-01
2.857142857142856984e-01,7.545999999999991603e-01
2.857142857142856984e-01,7.007000000000012108e-01
3.061224489795917880e-01,7.007000000000012108e-01
3.061224489795917880e-01,6.291599999999992754e-01
3.265306122448979331e-01,6.291599999999992754e-01
3.265306122448979331e-01,5.164599999999993640e-01
3.469387755102040782e-01,5.164599999999993640e-01
3.469387755102040782e-01,5.243000000000008765e-01
3.673469387755101678e-01,5.243000000000008765e-01
3.673469387755101678e-01,4.390399999999994862e-01
3.877551020408163129e-01,4.390399999999994862e-01
3.877551020408163129e-01,4.380600000000007266e-01
4.081632653061224025e-01,4.380600000000007266e-01
4.081632653061224025e-01,3.968999999999995865e-01
4.285714285714285476e-01,3.968999999999995865e-01
4.285714285714285476e-01,3.724000000000005639e-01
4.489795918367346372e-01,3.724000000000005639e-01
4.489795918367346372e-01,3.341799999999996440e-01
4.693877551020407823e-01,3.341799999999996440e-01
4.693877551020407823e-01,3.204599999999996340e-01
4.897959183673469274e-01,3.204599999999996340e-01
4.897959183673469274e-01,3.155599999999996186e-01
5.102040816326530726e-01,3.155599999999996186e-01
5.102040816326530726e-01,3.292800000000014604e-01
5.306122448979591066e-01,3.292800000000014604e-01
5.306122448979591066e-01,2.930199999999996696e-01
5.510204081632652517e-01,2.930199999999996696e-01
5.510204081632652517e-01,2.655799999999997052e-01
5.714285714285713969e-01,2.655799999999997052e-01
5.714285714285713969e-01,2.881199999999996542e-01
5.918367346938775420e-01,2.881199999999996542e-01
5.918367346938775420e-01,2.763600000000012158e-01
6.122448979591835760e-01,2.763600000000012158e-01
6.122448979591835760e-01,2.508799999999997143e-01
6.326530612244897211e-01,2.508799999999997143e-01
6.326530612244897211e-01,2.694999999999996843e-01
6.530612244897958663e-01,2.694999999999996843e-01
6.530612244897958663e-01,2.606799999999996897e-01
6.734693877551020114e-01,2.606799999999996897e-01
6.734693877551020114e-01,2.812599999999996769e-01
6.938775510204081565e-01,2.812599999999996769e-01
6.938775510204081565e-01,2.548000000000010812e-01
7.142857142857141906e-01,2.548000000000010812e-01
7.142857142857141906e-01,2.665599999999996861e-01
7.346938775510203357e-01,2.665599999999996861e-01
7.346938775510203357e-01,2.734199999999997188e-01
7.551020408163264808e-01,2.734199999999997188e-01
7.551020408163264808e-01,2.979199999999996851e-01
7.755102040816326259e-01,2.979199999999996851e-01
7.755102040816326259e-01,3.047800000000013276e-01
7.959183673469386600e-01,3.047800000000013276e-01
7.959183673469386600e-01,3.567199999999996485e-01
8.163265306122448051e-01,3.567199999999996485e-01
8.163265306122448051e-01,3.978799999999995674e-01
8.367346938775509502e-01,3.978799999999995674e-01
8.367346938775509502e-01,4.409999999999995035e-01
8.571428571428570953e-01,4.409999999999995035e-01
8.571428571428570953e-01,5.478199999999994185e-01
8.775510204081632404e-01,5.478199999999994185e-01
8.775510204081632404e-01,6.732600000000028562e-01
8.979591836734692745e-01,6.732600000000028562e-01
8.979591836734692745e-01,1.027039999999998843e+00
9.183673469387754196e-01,1.027039999999998843e+00
9.183673469387754196e-01,1.818879999999998054e+00
9.387755102040815647e-01,1.818879999999998054e+00
9.387755102040815647e-01,2.314759999999997486e+00
9.591836734693877098e-01,2.314759999999997486e+00
9.591836734693877098e-01,9.976399999999988610e-01
9.795918367346938549e-01,9.976399999999988610e-01
9.795918367346938549e-01,3.439799999999996194e-01
1.000000000000000000e+00,3.439799999999996194e-01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_5000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.326530612244897211e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.530612244897958663e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.734693877551020114e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
6.938775510204081565e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.142857142857141906e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.346938775510203357e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.551020408163264808e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.755102040816326259e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
7.959183673469386600e-01,0.000000000000000000e+00
8.163265306122448051e-01,0.000000000000000000e+00
8.163265306122448051e-01,0.000000000000000000e+00
8.367346938775509502e-01,0.000000000000000000e+00
8.367346938775509502e-01,1.959999999999997768e-03
8.571428571428570953e-01,1.959999999999997768e-03
8.571428571428570953e-01,1.175999999999998574e-02
8.775510204081632404e-01,1.175999999999998574e-02
8.775510204081632404e-01,1.489600000000006474e-01
8.979591836734692745e-01,1.489600000000006474e-01
8.979591836734692745e-01,1.391599999999998616e+00
9.183673469387754196e-01,1.391599999999998616e+00
9.183673469387754196e-01,1.256457999999998520e+01
9.387755102040815647e-01,1.256457999999998520e+01
9.387755102040815647e-01,3.264183999999995933e+01
9.591836734693877098e-01,3.264183999999995933e+01
9.591836734693877098e-01,2.239299999999997404e+00
9.795918367346938549e-01,2.239299999999997404e+00
9.795918367346938549e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_50000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,4.899999999999994638e-02
5.510204081632652517e-01,4.899999999999994638e-02
5.510204081632652517e-01,1.842399999999997928e-01
5.714285714285713969e-01,1.842399999999997928e-01
5.714285714285713969e-01,1.773799999999998156e-01
5.918367346938775420e-01,1.773799999999998156e-01
5.918367346938775420e-01,1.666000000000007197e-01
6.122448979591835760e-01,1.666000000000007197e-01
6.122448979591835760e-01,2.342199999999997340e-01
6.326530612244897211e-01,2.342199999999997340e-01
6.326530612244897211e-01,4.135599999999995391e-01
6.530612244897958663e-01,4.135599999999995391e-01
6.530612244897958663e-01,6.281799999999992945e-01
6.734693877551020114e-01,6.281799999999992945e-01
6.734693877551020114e-01,9.045399999999990115e-01
6.938775510204081565e-01,9.045399999999990115e-01
6.938775510204081565e-01,1.121120000000004779e+00
7.142857142857141906e-01,1.121120000000004779e+00
7.142857142857141906e-01,1.303399999999998560e+00
7.346938775510203357e-01,1.303399999999998560e+00
7.346938775510203357e-01,1.646399999999998309e+00
7.551020408163264808e-01,1.646399999999998309e+00
7.551020408163264808e-01,2.148159999999997627e+00
7.755102040816326259e-01,2.148159999999997627e+00
7.755102040816326259e-01,2.870420000000012184e+00
7.959183673469386600e-01,2.870420000000012184e+00
7.959183673469386600e-01,3.684799999999996079e+00
8.163265306122448051e-01,3.684799999999996079e+00
8.163265306122448051e-01,4.755939999999994505e+00
8.367346938775509502e-01,4.755939999999994505e+00
8.367346938775509502e-01,5.460559999999993863e+00
8.571428571428570953e-01,5.460559999999993863e+00
8.571428571428570953e-01,6.087759999999993177e+00
8.775510204081632404e-01,6.087759999999993177e+00
8.775510204081632404e-01,6.316100000000027137e+00
8.979591836734692745e-01,6.316100000000027137e+00
8.979591836734692745e-01,5.621279999999994281e+00
9.183673469387754196e-01,5.621279999999994281e+00
9.183673469387754196e-01,3.498599999999995713e+00
9.387755102040815647e-01,3.498599999999995713e+00
9.387755102040815647e-01,1.418059999999998544e+00
9.591836734693877098e-01,1.418059999999998544e+00
9.591836734693877098e-01,2.939999999999996505e-01
9.795918367346938549e-01,2.939999999999996505e-01
9.795918367346938549e-01,1.567999999999998215e-02
1.000000000000000000e+00,1.567999999999998215e-02
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_500000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,1.685599999999999876e-01
4.081632653061224164e-02,1.685599999999999876e-01
4.081632653061224164e-02,4.185579999999999856e+00
6.122448979591836593e-02,4.185579999999999856e+00
6.122448979591836593e-02,6.918800000000000949e+00
8.163265306122448328e-02,6.918800000000000949e+00
8.163265306122448328e-02,5.760440000000000893e+00
1.020408163265306006e-01,5.760440000000000893e+00
1.020408163265306006e-01,5.112659999999997318e+00
1.224489795918367319e-01,5.112659999999997318e+00
1.224489795918367319e-01,3.933720000000000994e+00
1.428571428571428492e-01,3.933720000000000994e+00
1.428571428571428492e-01,2.952740000000000364e+00
1.632653061224489666e-01,2.952740000000000364e+00
1.632653061224489666e-01,1.950200000000000600e+00
1.836734693877550839e-01,1.950200000000000600e+00
1.836734693877550839e-01,1.340640000000000276e+00
2.040816326530612013e-01,1.340640000000000276e+00
2.040816326530612013e-01,1.015280000000000182e+00
2.244897959183673186e-01,1.015280000000000182e+00
2.244897959183673186e-01,7.986999999999990774e-01
2.448979591836734637e-01,7.986999999999990774e-01
2.448979591836734637e-01,7.124600000000012034e-01
2.653061224489795533e-01,7.124600000000012034e-01
2.653061224489795533e-01,5.625199999999993539e-01
2.857142857142856984e-01,5.625199999999993539e-01
2.857142857142856984e-01,5.096000000000008301e-01
3.061224489795917880e-01,5.096000000000008301e-01
3.061224489795917880e-01,4.997999999999994114e-01
3.265306122448979331e-01,4.997999999999994114e-01
3.265306122448979331e-01,4.155199999999995564e-01
3.469387755102040782e-01,4.155199999999995564e-01
3.469387755102040782e-01,3.381000000000005112e-01
3.673469387755101678e-01,3.381000000000005112e-01
3.673469387755101678e-01,3.331999999999996631e-01
3.877551020408163129e-01,3.331999999999996631e-01
3.877551020408163129e-01,2.979200000000004622e-01
4.081632653061224025e-01,2.979200000000004622e-01
4.081632653061224025e-01,2.841999999999996751e-01
4.285714285714285476e-01,2.841999999999996751e-01
4.285714285714285476e-01,2.587200000000003941e-01
4.489795918367346372e-01,2.587200000000003941e-01
4.489795918367346372e-01,2.528399999999997316e-01
4.693877551020407823e-01,2.528399999999997316e-01
4.693877551020407823e-01,2.351999999999997426e-01
4.897959183673469274e-01,2.351999999999997426e-01
4.897959183673469274e-01,2.322599999999997444e-01
5.102040816326530726e-01,2.322599999999997444e-01
5.102040816326530726e-01,2.116800000000009230e-01
5.306122448979591066e-01,2.116800000000009230e-01
5.306122448979591066e-01,2.400999999999997581e-01
5.510204081632652517e-01,2.400999999999997581e-01
5.510204081632652517e-01,2.126599999999997936e-01
5.714285714285713969e-01,2.126599999999997936e-01
5.714285714285713969e-01,2.097199999999997955e-01
5.918367346938775420e-01,2.097199999999997955e-01
5.918367346938775420e-01,2.107000000000009143e-01
6.122448979591835760e-01,2.107000000000009143e-01
6.122448979591835760e-01,1.920799999999997787e-01
6.326530612244897211e-01,1.920799999999997787e-01
6.326530612244897211e-01,2.459799999999996989e-01
6.530612244897958663e-01,2.459799999999996989e-01
6.530612244897958663e-01,2.204999999999997518e-01
6.734693877551020114e-01,2.204999999999997518e-01
6.734693877551020114e-01,2.195199999999997431e-01
6.938775510204081565e-01,2.195199999999997431e-01
6.938775510204081565e-01,2.205000000000009452e-01
7.142857142857141906e-01,2.205000000000009452e-01
7.142857142857141906e-01,2.528399999999997316e-01
7.346938775510203357e-01,2.528399999999997316e-01
7.346938775510203357e-01,2.802799999999996960e-01
7.551020408163264808e-01,2.802799999999996960e-01
7.551020408163264808e-01,2.704799999999997207e-01
7.755102040816326259e-01,2.704799999999997207e-01
7.755102040816326259e-01,2.822400000000012121e-01
7.959183673469386600e-01,2.822400000000012121e-01
7.959183673469386600e-01,3.312399999999996458e-01
8.163265306122448051e-01,3.312399999999996458e-01
8.163265306122448051e-01,4.292399999999995108e-01
8.367346938775509502e-01,4.292399999999995108e-01
8.367346938775509502e-01,5.135199999999994214e-01
8.571428571428570953e-01,5.135199999999994214e-01
8.571428571428570953e-01,6.134799999999993592e-01
8.775510204081632404e-01,6.134799999999993592e-01
8.775510204081632404e-01,7.800800000000033263e-01
8.979591836734692745e-01,7.800800000000033263e-01
8.979591836734692745e-01,1.068199999999998928e+00
9.183673469387754196e-01,1.068199999999998928e+00
9.183673469387754196e-01,1.170119999999998717e+00
9.387755102040815647e-01,1.170119999999998717e+00
9.387755102040815647e-01,8.976799999999990343e-01
9.591836734693877098e-01,8.976799999999990343e-01
9.591836734693877098e-01,5.517399999999994531e-01
9.795918367346938549e-01,5.517399999999994531e-01
9.795918367346938549e-01,3.057599999999996987e-01
1.000000000000000000e+00,3.057599999999996987e-01
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_55000.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,9.799999999999997515e-04
6.122448979591836593e-02,9.799999999999997515e-04
6.122448979591836593e-02,9.996000000000002661e-01
8.163265306122448328e-02,9.996000000000002661e-01
8.163265306122448328e-02,2.473520000000000607e+00
1.020408163265306006e-01,2.473520000000000607e+00
1.020408163265306006e-01,2.272619999999998974e+00
1.224489795918367319e-01,2.272619999999998974e+00
1.224489795918367319e-01,2.300060000000000660e+00
1.428571428571428492e-01,2.300060000000000660e+00
1.428571428571428492e-01,2.712640000000000384e+00
1.632653061224489666e-01,2.712640000000000384e+00
1.632653061224489666e-01,2.919420000000000570e+00
1.836734693877550839e-01,2.919420000000000570e+00
1.836734693877550839e-01,2.965480000000000782e+00
2.040816326530612013e-01,2.965480000000000782e+00
2.040816326530612013e-01,2.833180000000000476e+00
2.244897959183673186e-01,2.833180000000000476e+00
2.244897959183673186e-01,2.703819999999997226e+00
2.448979591836734637e-01,2.703819999999997226e+00
2.448979591836734637e-01,2.544080000000004116e+00
2.653061224489795533e-01,2.544080000000004116e+00
2.653061224489795533e-01,1.989399999999997615e+00
2.857142857142856984e-01,1.989399999999997615e+00
2.857142857142856984e-01,1.635620000000002516e+00
3.061224489795917880e-01,1.635620000000002516e+00
3.061224489795917880e-01,1.264199999999998436e+00
3.265306122448979331e-01,1.264199999999998436e+00
3.265306122448979331e-01,1.040759999999998797e+00
3.469387755102040782e-01,1.040759999999998797e+00
3.469387755102040782e-01,8.996400000000014385e-01
3.673469387755101678e-01,8.996400000000014385e-01
3.673469387755101678e-01,7.683199999999991148e-01
3.877551020408163129e-01,7.683199999999991148e-01
3.877551020408163129e-01,6.781600000000012063e-01
4.081632653061224025e-01,6.781600000000012063e-01
4.081632653061224025e-01,6.144599999999993400e-01
4.285714285714285476e-01,6.144599999999993400e-01
4.285714285714285476e-01,5.733000000000009200e-01
4.489795918367346372e-01,5.733000000000009200e-01
4.489795918367346372e-01,5.095999999999993868e-01
4.693877551020407823e-01,5.095999999999993868e-01
4.693877551020407823e-01,5.223399999999994714e-01
4.897959183673469274e-01,5.223399999999994714e-01
4.897959183673469274e-01,4.625599999999994716e-01
5.102040816326530726e-01,4.625599999999994716e-01
5.102040816326530726e-01,4.733400000000020369e-01
5.306122448979591066e-01,4.733400000000020369e-01
5.306122448979591066e-01,4.164999999999995373e-01
5.510204081632652517e-01,4.164999999999995373e-01
5.510204081632652517e-01,4.419799999999994844e-01
5.714285714285713969e-01,4.419799999999994844e-01
5.714285714285713969e-01,4.204199999999995718e-01
5.918367346938775420e-01,4.204199999999995718e-01
5.918367346938775420e-01,4.125800000000018342e-01
6.122448979591835760e-01,4.125800000000018342e-01
6.122448979591835760e-01,4.204199999999995718e-01
6.326530612244897211e-01,4.204199999999995718e-01
6.326530612244897211e-01,3.665199999999995684e-01
6.530612244897958663e-01,3.665199999999995684e-01
6.530612244897958663e-01,4.115999999999995773e-01
6.734693877551020114e-01,4.115999999999995773e-01
6.734693877551020114e-01,4.164999999999995373e-01
6.938775510204081565e-01,4.164999999999995373e-01
6.938775510204081565e-01,3.978800000000017323e-01
7.142857142857141906e-01,3.978800000000017323e-01
7.142857142857141906e-01,4.311999999999994726e-01
7.346938775510203357e-01,4.311999999999994726e-01
7.346938775510203357e-01,4.586399999999994925e-01
7.551020408163264808e-01,4.586399999999994925e-01
7.551020408163264808e-01,4.380599999999995053e-01
7.755102040816326259e-01,4.380599999999995053e-01
7.755102040816326259e-01,4.645200000000020424e-01
7.959183673469386600e-01,4.645200000000020424e-01
7.959183673469386600e-01,4.811799999999994970e-01
8.163265306122448051e-01,4.811799999999994970e-01
8.163265306122448051e-01,5.448799999999993648e-01
8.367346938775509502e-01,5.448799999999993648e-01
8.367346938775509502e-01,5.311599999999994104e-01
8.571428571428570953e-01,5.311599999999994104e-01
8.571428571428570953e-01,6.879599999999992388e-01
8.775510204081632404e-01,6.879599999999992388e-01
8.775510204081632404e-01,7.663600000000033718e-01
8.979591836734692745e-01,7.663600000000033718e-01
8.979591836734692745e-01,9.711799999999989330e-01
9.183673469387754196e-01,9.711799999999989330e-01
9.183673469387754196e-01,1.178939999999998767e+00
9.387755102040815647e-01,1.178939999999998767e+00
9.387755102040815647e-01,1.459219999999998185e+00
9.591836734693877098e-01,1.459219999999998185e+00
9.591836734693877098e-01,6.791399999999992998e-01
9.795918367346938549e-01,6.791399999999992998e-01
9.795918367346938549e-01,4.605999999999994821e-02
1.000000000000000000e+00,4.605999999999994821e-02
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/ood_hist_prealign.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,3.135999999999996429e-02
6.326530612244897211e-01,3.135999999999996429e-02
6.326530612244897211e-01,1.999199999999997923e-01
6.530612244897958663e-01,1.999199999999997923e-01
6.530612244897958663e-01,2.655799999999997052e-01
6.734693877551020114e-01,2.655799999999997052e-01
6.734693877551020114e-01,3.851399999999995383e-01
6.938775510204081565e-01,3.851399999999995383e-01
6.938775510204081565e-01,5.497800000000023779e-01
7.142857142857141906e-01,5.497800000000023779e-01
7.142857142857141906e-01,9.790199999999990021e-01
7.346938775510203357e-01,9.790199999999990021e-01
7.346938775510203357e-01,1.390619999999998635e+00
7.551020408163264808e-01,1.390619999999998635e+00
7.551020408163264808e-01,1.762039999999998052e+00
7.755102040816326259e-01,1.762039999999998052e+00
7.755102040816326259e-01,2.159920000000009388e+00
7.959183673469386600e-01,2.159920000000009388e+00
7.959183673469386600e-01,2.746939999999997273e+00
8.163265306122448051e-01,2.746939999999997273e+00
8.163265306122448051e-01,3.580919999999995884e+00
8.367346938775509502e-01,3.580919999999995884e+00
8.367346938775509502e-01,4.393339999999994916e+00
8.571428571428570953e-01,4.393339999999994916e+00
8.571428571428570953e-01,5.650679999999994152e+00
8.775510204081632404e-01,5.650679999999994152e+00
8.775510204081632404e-01,7.104020000000030421e+00
8.979591836734692745e-01,7.104020000000030421e+00
8.979591836734692745e-01,8.276099999999990686e+00
9.183673469387754196e-01,8.276099999999990686e+00
9.183673469387754196e-01,6.519939999999992963e+00
9.387755102040815647e-01,6.519939999999992963e+00
9.387755102040815647e-01,2.520559999999997025e+00
9.591836734693877098e-01,2.520559999999997025e+00
9.591836734693877098e-01,4.635399999999995080e-01
9.795918367346938549e-01,4.635399999999995080e-01
9.795918367346938549e-01,2.057999999999997678e-02
1.000000000000000000e+00,2.057999999999997678e-02
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/projmaxsims_id.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,1.959999999999997768e-03
3.877551020408163129e-01,1.959999999999997768e-03
3.877551020408163129e-01,1.764000000000002719e-02
4.081632653061224025e-01,1.764000000000002719e-02
4.081632653061224025e-01,4.115999999999995357e-02
4.285714285714285476e-01,4.115999999999995357e-02
4.285714285714285476e-01,9.800000000000017031e-02
4.489795918367346372e-01,9.800000000000017031e-02
4.489795918367346372e-01,1.832599999999997842e-01
4.693877551020407823e-01,1.832599999999997842e-01
4.693877551020407823e-01,3.733799999999995456e-01
4.897959183673469274e-01,3.733799999999995456e-01
4.897959183673469274e-01,5.213599999999993795e-01
5.102040816326530726e-01,5.213599999999993795e-01
5.102040816326530726e-01,7.056000000000030026e-01
5.306122448979591066e-01,7.056000000000030026e-01
5.306122448979591066e-01,9.750999999999989676e-01
5.510204081632652517e-01,9.750999999999989676e-01
5.510204081632652517e-01,1.224999999999998757e+00
5.714285714285713969e-01,1.224999999999998757e+00
5.714285714285713969e-01,1.361219999999998542e+00
5.918367346938775420e-01,1.361219999999998542e+00
5.918367346938775420e-01,1.545460000000006717e+00
6.122448979591835760e-01,1.545460000000006717e+00
6.122448979591835760e-01,1.726759999999997852e+00
6.326530612244897211e-01,1.726759999999997852e+00
6.326530612244897211e-01,1.787519999999997999e+00
6.530612244897958663e-01,1.787519999999997999e+00
6.530612244897958663e-01,1.755179999999997964e+00
6.734693877551020114e-01,1.755179999999997964e+00
6.734693877551020114e-01,1.886499999999998067e+00
6.938775510204081565e-01,1.886499999999998067e+00
6.938775510204081565e-01,1.975680000000008540e+00
7.142857142857141906e-01,1.975680000000008540e+00
7.142857142857141906e-01,1.980579999999997565e+00
7.346938775510203357e-01,1.980579999999997565e+00
7.346938775510203357e-01,2.025659999999997574e+00
7.551020408163264808e-01,2.025659999999997574e+00
7.551020408163264808e-01,1.969799999999997775e+00
7.755102040816326259e-01,1.969799999999997775e+00
7.755102040816326259e-01,2.036440000000008688e+00
7.959183673469386600e-01,2.036440000000008688e+00
7.959183673469386600e-01,1.946279999999998012e+00
8.163265306122448051e-01,1.946279999999998012e+00
8.163265306122448051e-01,2.047219999999997597e+00
8.367346938775509502e-01,2.047219999999997597e+00
8.367346938775509502e-01,2.020759999999997891e+00
8.571428571428570953e-01,2.020759999999997891e+00
8.571428571428570953e-01,2.047219999999997597e+00
8.775510204081632404e-01,2.047219999999997597e+00
8.775510204081632404e-01,2.058000000000009155e+00
8.979591836734692745e-01,2.058000000000009155e+00
8.979591836734692745e-01,2.237339999999997442e+00
9.183673469387754196e-01,2.237339999999997442e+00
9.183673469387754196e-01,2.374539999999997431e+00
9.387755102040815647e-01,2.374539999999997431e+00
9.387755102040815647e-01,2.892959999999996423e+00
9.591836734693877098e-01,2.892959999999996423e+00
9.591836734693877098e-01,3.602479999999995908e+00
9.795918367346938549e-01,3.602479999999995908e+00
9.795918367346938549e-01,3.579939999999996125e+00
1.000000000000000000e+00,3.579939999999996125e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> figure-data/projsims_id.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
2.040816326530612082e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
4.081632653061224164e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
6.122448979591836593e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
8.163265306122448328e-02,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.020408163265306006e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.224489795918367319e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.632653061224489666e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
1.836734693877550839e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.040816326530612013e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.244897959183673186e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.448979591836734637e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.653061224489795533e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
2.857142857142856984e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.061224489795917880e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.265306122448979331e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.469387755102040782e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.673469387755101678e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
3.877551020408163129e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.081632653061224025e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.285714285714285476e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.489795918367346372e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.693877551020407823e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
4.897959183673469274e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.102040816326530726e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.306122448979591066e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.510204081632652517e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.714285714285713969e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
5.918367346938775420e-01,0.000000000000000000e+00
6.122448979591835760e-01,0.000000000000000000e+00
6.122448979591835760e-01,9.799999999999988842e-04
6.326530612244897211e-01,9.799999999999988842e-04
6.326530612244897211e-01,9.799999999999988842e-04
6.530612244897958663e-01,9.799999999999988842e-04
6.530612244897958663e-01,9.799999999999989275e-03
6.734693877551020114e-01,9.799999999999989275e-03
6.734693877551020114e-01,6.859999999999991972e-03
6.938775510204081565e-01,6.859999999999991972e-03
6.938775510204081565e-01,1.274000000000005510e-02
7.142857142857141906e-01,1.274000000000005510e-02
7.142857142857141906e-01,1.959999999999997855e-02
7.346938775510203357e-01,1.959999999999997855e-02
7.346938775510203357e-01,6.075999999999993906e-02
7.551020408163264808e-01,6.075999999999993906e-02
7.551020408163264808e-01,1.205399999999998695e-01
7.755102040816326259e-01,1.205399999999998695e-01
7.755102040816326259e-01,1.979600000000008853e-01
7.959183673469386600e-01,1.979600000000008853e-01
7.959183673469386600e-01,3.243799999999996131e-01
8.163265306122448051e-01,3.243799999999996131e-01
8.163265306122448051e-01,6.301399999999992563e-01
8.367346938775509502e-01,6.301399999999992563e-01
8.367346938775509502e-01,1.191679999999998740e+00
8.571428571428570953e-01,1.191679999999998740e+00
8.571428571428570953e-01,2.112879999999997871e+00
8.775510204081632404e-01,2.112879999999997871e+00
8.775510204081632404e-01,3.822000000000016495e+00
8.979591836734692745e-01,3.822000000000016495e+00
8.979591836734692745e-01,5.922139999999992632e+00
9.183673469387754196e-01,5.922139999999992632e+00
9.183673469387754196e-01,7.645959999999991652e+00
9.387755102040815647e-01,7.645959999999991652e+00
9.387755102040815647e-01,9.191419999999990154e+00
9.591836734693877098e-01,9.191419999999990154e+00
9.591836734693877098e-01,1.094855999999998808e+01
9.795918367346938549e-01,1.094855999999998808e+01
9.795918367346938549e-01,6.780619999999992764e+00
1.000000000000000000e+00,6.780619999999992764e+00
1.000000000000000000e+00,0.000000000000000000e+00

